OptiLog: Assigning Roles in Byzantine Consensus

Byzantine Fault-Tolerant (BFT) protocols play an important role in blockchains. As the deployment of such systems extends to wide-area networks, the scalability of BFT protocols becomes a critical concern. Optimizations that assign specific roles to individual replicas can significantly improve the performance of BFT systems. However, such role assignment is highly sensitive to faults, potentially undermining the optimizations' effectiveness. To address these challenges, we present OptiLog, a logging framework for collecting and analyzing measurements that help to assign roles in globally distributed systems, despite the presence of faults. OptiLog presents local measurements in global data structures, to enable consistent decisions and hold replicas accountable if they do not perform according to their reported measurements. We demonstrate OptiLog's flexibility by applying it to two BFT protocols: (1) Aware, a highly optimized PBFT-like protocol, and (2) Kauri, a tree-based protocol designed for large-scale deployments. OptiLog detects and excludes replicas that misbehave during consensus and thus enables the system to operate in an optimized, low-latency configuration, even under adverse conditions. Experiments show that for tree overlays deployed across 73 worldwide cities, trees found by OptiLog display 39% lower latency than Kauri.

==> plots/faultsdata/fault-1-th.csv <==
time,commands
3,5999.9602502633425
4,7987.547493333369
5,4000.1505056627757
6,6999.02152279307
7,6000.1255237542354
8,5899.8455298168151
9,5799.8100986888381
10,0.0
11,4799.7849010500022
12,4999.846677877144
13,5000.0469751033042
14,5900.2113759325485
15,5799.8356817575398
16,5900.0861400437744
17,5800.02900345146
18,5999.262190189225
19,5999.987396039715
20,0.0
21,5001.834317697495
22,7000.039004217331
23,5999.9310667919735
24,4995.369327600899
25,6000.6595059508345
26,6499.9711751870058
27,5699.9711751870058
28,5800.0960931409784
29,5699.8432239203503
30,0.0
31,3001.8103227640213
32,2380.8642341780474
33,5002.352726543759
34,8000.92793962151
35,5998.4820601207575
36,6998.410360075581
37,7001.934193295753
38,6999.8650426019785
39,5998.705845199663
40,0.0
41,3984.3539520276927
42,6022.591203343263
43,4999.805917533893
44,5997.524725585356
45,6002.727963734031
46,4975.008344083994
47,6004.424924921872
48,4944.257007716217
49,4951.419293195968
50,0.0
51,4984.0142974623905
52,5996.435700630238
53,6002.981278601335
54,4990.660333522696
55,6007.014727490115
56,5002.420025738271
57,5996.413149531997
58,4976.026405439373
59,6002.045443068589
60,4897.002756261352
61,3999.5030417495473
62,3850.73351611931
63,3999.5030417495473
64,3850.73351611931
65,5699.8107228935897
66,5700.0074326789202
67,5699.6185882346335
68,5002.746462783351
69,4981.462220620906
70,5985.71721677749
71,0.0
72,5999.078895427318
73,4982.747376725016
74,6000.026694118762
75,6000.144009456371
76,5997.277859568653
77,4998.871714663026
78,6002.844159568492
79,6000.0058980057975
80,4971.915044052361
81,0.0
82,4994.43674186317
83,5999.607529673839
84,5999.55927837497
85,5994.8607797045215
86,5004.5583118563045
87,5994.7091176904
88,5593.9102082185857
89,0.0
90,0.0


==> plots/opti-aware/data/calcTimes_us.txt <==
f    n    time    std
1    4    33    8.121433858008078
2    7    91    38.96177940341021
3    10    153    32.133322375689694
4    13    275    72.96174191252562
5    16    422    85.01636368541058
6    19    674    218.16873114782055
7    22    986    206.46405022536007
8    25    1532    625.4221401416327
9    28    1993    372.18750849786727
10    31    3092    746.3557951952071
11    34    3864    1000.8174969182294
12    37    5045    1701.563787787055
13    40    6334    1126.7366387986235
14    43    8325    1888.168914360606
15    46    10870    1911.8113798884895
16    49    14534    2769.434489770677
17    52    17638    3673.6776934657973
18    55    23945    6222.337675546844
19    58    28022    3693.419410735806
20    61    37925    7331.413697829559
21    64    43228    5009.6636735487655
22    67    53244    5602.880617167599
23    70    64191    6983.66277955289
24    73    77835    9130.013974929301
25    76    97669    10662.55014157204
26    79    118640    14201.105865734567
27    82    141363    15337.383055641913
28    85    169578    17572.048452457635
29    88    205966    25178.791034846465
30    91    241732    27757.396705890147
31    94    292227    32648.82367613287
32    97    333300    38233.130466846545
33    100    401129    41925.02416668175
34    103    467278    51116.13847470011
35    106    546790    58483.31555282133
36    109    659104    73458.13986288031
37    112    759641    77861.23364135946
38    115    872842    96295.72422314396
39    118    1015161    95405.31465386429
40    121    1170032    129642.08637009376
41    124    1328645    124446.44909343334
42    127    1518562    167602.06548655688
43    130    1710200    160017.83660529714
44    133    2012525    215618.10874541488
45    136    2270132    184819.08071032393
46    139    2539266    259553.43915548758


==> plots/opti-aware/data/exp1.txt <==
time  latencyOptiLog
0	190.222
1.161	130.565
2.34	200.406
3.379	188.406
4.306	185.308
5.06	129.22
5.805	187.569
6.397	125.911
6.894	184.046
7.309	174.205
7.557	143.523
7.806	175.523
7.971	137.682
8.137	154.682
8.303	143.682
8.468	157.682
8.717	187.523
8.965	157.523
9.131	127.682
9.38	165.523
9.545	161.682
9.711	152.682
9.96	179.523
10.125	141.682
10.374	190.523
10.622	175.523
10.871	174.523
11.119	172.523
11.368	187.523
11.534	145.682
11.782	165.523
12.031	180.523
12.196	153.682
12.445	165.523
12.693	167.523
12.859	144.682
13.107	193.523
13.356	166.523
13.605	165.523
13.853	175.523
14.102	205.523
14.35	203.523
14.599	174.523
14.847	181.523
15.096	163.523
15.344	197.523
15.51	133.682
15.676	154.682
15.924	179.523
16.09	130.682
16.338	170.523
16.504	161.682
16.67	128.682
16.918	194.523
17.167	158.523
17.415	175.523
17.664	192.523
17.912	177.523
18.079	150.293
18.245	152.071
18.493	188.523
18.742	183.523
18.907	137.682
19.156	149.523
19.404	158.523
19.653	200.523
19.901	173.523
20.15	194.523
20.316	164.682
20.564	153.523
20.813	158.523
20.978	140.682
21.227	202.523
21.475	195.523
21.641	130.682
21.807	129.682
21.972	138.682
22.138	154.682
22.387	164.523
22.552	135.682
22.801	206.523
23.049	158.523
23.298	192.523
23.464	150.682
23.629	158.682
23.878	193.523
24.044	127.682
24.292	158.523
24.458	139.682
24.706	167.523
24.955	169.523
25.203	150.523
25.369	143.682
25.535	136.682
25.783	203.523
26.032	167.523
26.197	144.682
26.363	128.682
26.612	178.523
26.777	141.682
27.026	192.523
27.274	194.604
27.523	166.442
27.771	171.523
27.937	139.682
28.103	151.682
28.268	161.682
28.517	162.523
28.765	204.523
28.931	129.682
29.18	157.523
29.428	202.523
29.677	195.523
29.925	155.523
30.174	149.523
30.422	157.523
30.588	150.682
30.836	170.523
31.085	208.523
31.251	130.682
31.499	205.523
31.748	190.523
31.913	148.682
32.162	159.523
32.328	126.682
32.493	129.682
32.659	157.682
32.907	152.523
33.073	163.682
33.322	199.523
33.487	164.682
33.653	158.682
33.902	180.523
34.067	153.682
34.316	179.523
34.564	149.523
34.73	131.682
34.896	145.682
35.061	139.682
35.31	187.523
35.476	126.682
35.641	160.682
35.89	184.523
36.055	142.682
36.304	181.523
36.47	130.682
36.718	176.523
36.967	189.523
37.215	190.523
37.464	158.523
37.712	172.523
37.961	207.523
38.126	153.682
38.375	180.523
38.624	204.523
38.872	155.523
39.038	152.682
39.286	151.523
39.535	184.523
39.7	150.682
39.949	162.523
40.115	160.682
40.28	161.682
40.529	163.523
40.797	208.678
40.98	103.872
41.118	120.904
41.302	97.872
41.486	94.872
41.67	129.872
41.854	88.872
42.038	125.872
42.222	102.872
42.359	104.904
42.497	122.904
42.635	119.904
42.773	112.904
42.911	124.904
43.095	126.872
43.233	119.904
43.371	100.904
43.555	106.872
43.694	97.904
43.83	108.904
43.968	129.904
44.152	129.872
44.336	108.872
44.52	103.872
44.658	109.904
44.796	124.904
44.98	129.872
45.118	116.904
45.301	105.872
45.439	114.904
45.577	123.904
45.761	100.872
45.899	94.904
46.037	90.904
46.175	115.904
46.405	130.84
46.543	103.904
46.726	119.872
46.864	123.904
47.048	120.872
47.232	94.872
47.462	130.84
47.646	87.872
47.784	110.904
47.922	86.904
48.059	125.904
48.243	115.872
48.428	102.658
48.612	90.872
48.796	113.872
48.934	103.904
49.118	125.872
49.255	102.904
49.393	118.904
49.577	88.872
49.715	93.904
49.853	99.904
49.991	109.904
50.129	87.904
50.313	121.872
50.497	129.872
50.634	130.904
50.818	100.872
50.956	112.904
51.14	104.872
51.278	107.904
51.416	122.904
51.554	118.904
51.692	125.904
51.876	120.872
52.059	111.872
52.197	121.904
52.335	102.904
52.519	85.872
52.657	91.904
52.795	87.904
52.979	100.872
53.117	125.904
53.301	98.872
53.485	130.872
53.668	114.872
53.806	126.904
53.99	112.872
54.082	88.936
54.22	114.904
54.358	95.904
54.496	92.904
54.68	115.872
54.864	95.872
55.047	100.872
55.185	106.904
55.323	101.904
55.415	85.936
55.599	115.872
55.737	107.904
55.875	126.904
56.013	98.904
56.151	96.904
56.335	104.872
56.472	102.904
56.656	119.872
56.794	85.904
56.932	95.904
57.116	85.872
57.3	111.872
57.438	118.904
57.622	103.872
57.805	103.872
57.943	102.904
58.081	124.904
58.219	128.904
58.357	128.904
58.541	89.872
58.679	103.904
58.817	117.904
58.955	89.904
59.093	102.904
59.231	129.904
59.368	94.904
59.506	102.904
59.69	128.872
59.828	123.904
60.012	109.872
60.196	94.872
60.334	123.904
60.518	120.872
60.656	123.904
60.793	106.904
60.931	122.904
61.115	97.872
61.253	129.904
61.437	130.872
61.621	121.872
61.805	114.872
61.943	119.904
62.081	91.904
62.264	92.872
62.402	92.904
62.586	91.872
62.724	112.904
62.908	105.872
63.092	86.872
63.23	85.904
63.368	104.904
63.597	130.84
63.781	111.923
63.965	119.872
64.057	86.936
64.195	126.904
64.379	104.872
64.518	120.738
64.656	91.07
64.794	123.904
64.978	121.872
65.161	110.872
65.299	89.904
65.437	96.904
65.621	116.872
65.759	112.904
65.943	89.872
66.081	105.904
66.265	97.872
66.449	108.872
66.586	104.904
66.77	128.872
66.954	115.872
67.138	122.872
67.322	91.872
67.552	129.84
67.736	98.872
67.92	97.872
68.057	94.904
68.195	91.904
68.287	86.936
68.425	94.904
68.563	87.904
68.701	92.904
68.885	91.872
69.069	89.872
69.253	112.872
69.39	107.904
69.574	111.872
69.758	101.872
69.942	105.872
70.08	105.904
70.218	122.904
70.402	102.872
70.586	110.872
70.724	86.904
70.907	119.872
71.045	124.904
71.229	99.872
71.321	85.936
71.459	117.904
71.597	101.904
71.735	88.904
71.873	89.904
72.011	126.904
72.195	104.872
72.332	115.904
72.47	108.904
72.608	113.904
72.746	103.904
72.884	121.904
73.068	111.872
73.206	92.904
73.39	120.872
73.62	129.84
73.804	90.778
73.988	126.872
74.126	125.904
74.31	90.872
74.494	85.872
74.678	106.872
74.816	120.904
74.954	85.904
75.137	100.872
75.321	111.872
75.505	101.872
75.643	101.904
75.827	123.872
76.011	117.872
76.149	104.904
76.287	91.904
76.424	125.904
76.516	90.936
76.7	129.872
76.884	110.872
76.976	88.936
77.16	86.872
77.298	104.904
77.482	112.872
77.666	124.872
77.85	86.897
78.033	127.847
78.171	104.904
78.309	93.904
78.447	119.904
78.539	85.936
78.677	106.904
78.862	99.872
78.954	88.936
79.138	104.872
79.321	113.872
79.505	117.872
79.689	91.872
79.873	88.872
80.011	97.904
80.195	88.872
80.333	104.904
80.517	98.872
80.655	111.904
80.746	91.936
80.93	127.872
81.068	124.904
81.252	96.872
81.436	98.872
81.62	114.872
81.758	88.904
81.942	97.872
83.034	1022.936
84.126	1079.936
85.217	1028.936
86.309	1061.936
87.401	1013.936
88.493	993.936
89.585	1066.936
90.677	1077.936
91.769	1002.936
92.861	1011.936
93.953	1029.936
95.045	1070.936
96.137	1039.936
97.229	1038.936
98.321	1022.936
99.413	1017.936
100.505	1026.936
101.596	1010.936
102.688	1080.936
103.78	1002.936
104.872	1080.936
105.964	1075.936
107.056	1052.936
108.148	1014.936
109.24	1073.936
110.332	1037.936
111.424	1035.936
112.516	1076.936
113.608	1050.936
114.7	1079.936
115.792	1018.936
116.884	1079.936
117.976	1065.936
119.067	1091.936
120.159	1051.936
121.251	1004.936
122.343	1032.936
123.435	1087.936
124.527	1087.936
125.619	1044.936
126.711	1012.936
127.803	1075.936
128.896	1065.77
129.988	1072.102
131.08	1033.936
132.172	1042.936
133.264	1030.936
134.356	994.936
135.448	1018.936
136.539	1022.936
137.228	633.027
137.418	118.508
137.607	102.508
137.797	94.508
137.987	109.508
138.129	120.131
138.318	92.508
138.46	127.131
138.65	129.508
138.839	97.508
138.981	113.131
139.124	126.131
139.266	131.131
139.455	107.508
139.645	119.508
139.834	124.508
139.976	96.131
140.166	95.508
140.355	120.508
140.497	116.131
140.687	93.508
140.877	133.508
141.066	123.508
141.208	91.131
141.35	105.131
141.492	120.131
141.682	133.508
141.824	131.131
141.966	91.131
142.108	114.131
142.203	91.754
142.345	97.131
142.44	88.754
142.63	129.508
142.725	89.754
142.917	128.317
143.105	89.508
143.295	113.508
143.484	92.508
143.626	102.131
143.816	125.508
143.958	127.131
144.053	92.754
144.195	112.131
144.289	89.754
144.432	128.131
144.574	131.131
144.763	95.508
144.953	111.508
145.095	94.131
145.284	96.508
145.474	99.508
145.616	115.131
145.806	97.508
145.948	102.131
146.137	112.508
146.279	114.131
146.469	132.508
146.658	117.508
146.8	124.131
146.99	99.508
147.132	97.131
147.274	125.131
147.369	89.754
147.511	107.131
147.653	108.131
147.795	125.131
147.937	114.131
148.08	106.131
148.222	111.131
148.364	111.131
148.506	115.131
148.648	119.131
148.79	113.131
148.932	126.131
149.122	121.508
149.217	90.754
149.359	116.131
149.548	90.508
149.643	89.754
149.833	115.508
149.975	132.131
150.164	98.508
150.306	107.131
150.448	87.131
150.591	91.131
150.733	132.131
150.875	131.131
151.017	123.131
151.159	128.131
151.301	119.131
151.443	119.131
151.586	96.131
151.728	102.131
151.917	124.508
152.059	132.131
152.249	130.508
152.438	92.508
152.58	129.131
152.723	122.131
152.912	91.508
153.102	95.508
153.291	131.508
153.433	111.131
153.623	90.508
153.765	91.131
153.907	89.131
154.049	115.131
154.191	102.131
154.381	115.508
154.57	115.508
154.712	116.131
154.902	121.508
155.044	100.131
155.234	108.508
155.376	97.131
155.565	90.508
155.707	128.131
155.849	129.131
156.039	115.508
156.181	116.131
156.372	109.508
156.513	95.131
156.702	109.508
156.892	100.508
157.081	120.508
157.223	91.131
157.413	111.508
157.602	91.508
157.745	110.131
157.887	129.131
158.029	103.131
158.124	88.754
158.266	104.131
158.36	92.754
158.55	125.508
158.739	98.508
158.882	108.131
159.071	117.508
159.213	108.131
159.355	115.131
159.45	87.754
159.592	92.131
159.782	100.508
159.971	122.508
160.161	118.508
160.303	104.131
160.398	94.754
160.587	93.508
160.729	130.131
160.871	94.199
161.061	93.508
161.25	99.508
161.393	123.131
161.582	126.508
161.682	95.159
161.824	133.131
161.967	120.131
162.109	122.131
162.298	102.508
162.488	117.508
162.677	109.508
162.867	105.508
163.009	129.131
163.199	131.834
163.388	112.508
163.483	94.754
163.625	133.131
163.815	113.508
163.957	96.131
164.146	108.508
164.288	125.131
164.478	99.508
164.62	88.131
164.715	86.754
164.904	131.508
165.046	87.131
165.236	116.508
165.378	111.131
165.52	91.131
165.71	107.508
165.852	119.131
165.994	109.131
166.136	93.131
166.278	100.131
166.42	87.131
166.61	122.508
166.799	127.508
166.941	92.131
167.084	120.131
167.273	117.508
167.415	120.131
167.557	130.131
167.699	106.131
167.889	109.508
168.079	96.508
168.221	114.131
168.41	111.508
168.6	119.508
168.79	125.508
168.979	106.508
169.168	111.508
169.31	109.131
169.405	93.754
169.5	87.754
169.642	104.131
169.784	114.131
169.974	115.508
170.116	122.131
170.305	97.508
170.495	119.508
170.637	117.131
170.826	90.508
171.016	107.508
171.205	105.508
171.395	89.508
171.584	106.508
171.679	92.754
171.821	112.131
172.011	120.508
172.2	117.508
172.342	95.131
172.437	90.754
172.579	113.131
172.674	91.754
172.864	113.508
173.006	129.131
173.195	125.508
173.385	105.508
173.574	106.508
173.716	133.131
173.859	130.131
174.048	101.508
174.238	114.508
174.38	88.131
174.522	112.131
174.711	97.508
174.806	89.754
174.948	104.131
175.09	106.131
175.233	131.706
175.423	110.508
175.612	99.508
175.754	89.131
175.896	118.131
176.038	116.131
176.181	110.131
176.37	96.508
176.56	92.508
176.654	92.754
176.796	100.131
176.939	109.131
177.081	101.131
177.27	111.508
177.46	118.508
177.554	88.754
177.697	94.131
177.839	130.131
177.981	97.131
178.17	101.508
178.313	112.131
178.502	125.508
178.644	132.131
178.786	132.131
178.928	100.131
179.118	95.508
179.307	99.508
179.45	128.131
179.639	96.508
179.829	100.508
180.018	96.508
180.208	94.508
180.35	132.131
180.492	95.131
180.681	132.508
180.824	123.131
180.966	112.131
181.155	129.508
181.297	95.131
181.439	87.131
181.629	103.508
181.818	91.508
182.008	118.508
182.103	87.754
182.245	100.131
182.434	116.508
182.624	112.508
182.766	130.131
182.955	127.508
183.145	127.508
183.24	92.754
183.429	120.508
183.619	113.508
183.713	86.754
183.856	132.131
183.998	131.131
184.14	132.131
184.329	103.508
184.524	117.72
184.714	93.508
184.856	129.131
185.045	94.508
185.235	115.508
185.424	110.508
185.566	102.131
185.756	121.508
185.945	95.508
186.088	101.131
186.277	125.508
186.419	93.131
186.514	93.754
186.656	117.131
186.798	119.131
186.94	116.131
187.082	92.131
187.272	113.508
187.414	131.131
187.604	126.508
187.793	100.508
187.935	133.131
188.125	104.508
188.267	89.131
188.409	123.131
188.551	103.131
188.693	112.131
188.835	130.131
189.025	127.508
189.12	90.754
189.262	94.131
189.357	90.754
189.499	96.131
189.641	88.131
189.83	124.508
189.972	131.131
190.115	125.131
190.257	98.131
190.446	95.508
190.638	106.75
190.78	101.131
190.97	118.508
191.112	90.131
191.254	108.131
191.396	94.131
191.538	132.131
191.68	97.131
191.822	104.131
192.012	102.508
192.201	125.508
192.296	88.754
192.486	113.687
192.675	116.508
192.818	127.131
192.96	121.131
193.102	92.131
193.197	87.754
193.386	112.508
193.528	120.131
193.671	124.457
193.813	117.131
194.002	104.508
194.192	89.508
194.334	108.131
194.476	101.131
194.618	124.131
194.76	96.131
194.902	101.131
195.092	125.508
195.234	94.131
195.424	107.508
195.566	97.131
195.708	115.131
195.85	116.131
195.992	108.131
196.182	118.508
196.324	107.131
196.513	121.508
196.703	132.508
196.845	100.131
197.034	90.508
197.224	120.508
197.414	101.508
197.604	107.508
197.793	124.508
197.888	94.754
198.03	133.131
198.125	92.754
198.267	98.131
198.409	93.131
198.551	101.131
198.741	121.508
198.93	100.508
199.073	94.131
199.215	126.131
199.357	91.131
199.546	119.508
199.689	125.131
199.831	106.131
200.02	122.508
200.162	103.131
200.304	94.131
200.447	126.131
200.636	119.508
200.826	106.508
200.968	106.131
201.11	123.131
201.205	90.754
201.347	111.131
201.489	133.131
201.678	121.508
201.868	111.508
202.057	111.508
202.199	121.131
202.342	104.131
202.531	118.508
202.673	88.131
202.863	96.508
203.005	131.131
203.147	120.131
203.337	95.508
203.526	120.508
203.668	133.457
203.858	112.508
204	122.131
204.095	89.754
204.19	91.754
204.284	89.754
204.474	110.508
204.616	89.131
204.758	118.131
204.9	107.25
205.043	93.131
205.185	114.131
205.327	131.131
205.469	105.131
205.658	122.508
205.801	120.131
205.99	124.508
206.132	93.131
206.322	99.508
206.464	112.131
206.606	91.457
206.701	88.754
206.891	116.508
207.08	125.508
207.27	101.508
207.412	97.131
207.601	92.508
207.743	124.131
207.885	118.131
208.075	104.508
208.217	95.199
208.407	96.508
208.596	115.508
208.738	99.131
208.88	114.131
209.023	118.131
209.212	92.508
209.354	119.131
209.496	95.131
209.686	98.508
209.828	87.131
210.018	129.508
210.16	129.131
210.302	97.131
210.444	130.131
210.633	90.508
210.776	123.131
210.87	90.754
211.06	102.508
211.202	126.131
211.344	114.131
211.534	122.508
211.676	115.131
211.818	112.131
211.913	92.754
212.102	121.508
212.292	96.508
212.434	96.131
212.623	127.508
212.813	130.508
212.955	114.131
213.097	87.131
213.287	98.508
213.429	109.131
213.571	117.131
213.76	118.508
213.95	125.508
214.045	88.754
214.187	87.131
214.329	96.131
214.471	126.131
214.66	102.508
214.803	130.131
214.992	119.508
215.134	130.131
215.229	89.754
215.371	96.131
215.513	121.131
215.655	98.131
215.798	123.131
215.987	102.508
216.129	96.131
216.271	106.131
216.461	111.508
216.65	115.508
216.792	101.131
216.982	99.508
217.171	128.508
217.314	131.131
217.503	90.508
217.693	101.508
217.835	96.131
217.977	96.131
218.119	107.131
218.309	93.508
218.498	95.508
218.64	102.131
218.782	109.131
218.925	102.457
219.114	121.508
219.304	104.508
219.494	107.208
219.636	109.131
219.778	110.131
219.92	133.131
220.11	131.508
220.299	123.508
220.489	125.508
220.584	90.754
220.726	102.131
220.868	129.131
221.057	105.508
221.2	130.131
221.389	107.508
221.531	132.131
221.673	93.131
221.863	127.508
222.052	103.508
222.194	115.131
222.384	102.508
222.526	122.131
222.716	100.508
222.905	114.627
223.095	125.508
223.237	105.131
223.379	97.131
223.521	100.131
223.663	97.131
223.853	133.508
223.995	102.131
224.184	112.508
224.374	119.508
224.563	104.508
224.753	95.508
224.896	114.94
225.038	123.131
225.18	123.131
225.37	117.508
225.512	107.131
225.654	95.131
225.796	97.131
225.986	132.508
226.175	94.508
226.365	124.508
226.507	109.131
226.696	130.508
226.838	132.131
226.98	120.131
227.123	130.131
227.313	124.508
227.502	133.508
227.691	99.508
227.833	91.131
227.975	88.131
228.07	93.754
228.26	96.508
228.402	129.131
228.544	120.131
228.686	91.131
228.781	93.754
228.97	132.508
229.112	90.131
229.302	119.508
229.444	91.131
229.586	122.131
229.776	91.508
229.918	133.131
230.06	96.131
230.202	116.131
230.344	117.131
230.486	94.131
230.581	90.754
230.723	126.131
230.865	92.131
231.007	133.131
231.197	106.508
231.339	87.131
231.481	124.131
231.623	100.131
231.766	91.131
231.955	107.576
232.097	93.131
232.287	109.508
232.429	116.131
232.618	131.508
232.761	129.131
232.95	132.508
233.14	121.508
233.329	114.508
233.471	98.131
233.661	129.508
233.803	96.131
233.992	92.508
234.087	90.754
234.277	102.508
234.371	93.754
234.513	124.131
234.608	92.754
234.798	100.508
234.94	110.131
235.129	93.508
235.271	114.131
235.414	92.131
235.603	110.508
235.745	127.131
235.887	131.131
236.03	133.131
236.172	101.131
236.314	99.131
236.456	92.131
236.645	122.508
236.835	103.508
237.024	114.508
237.167	119.131
237.309	133.131
237.498	99.508
237.688	92.508
237.83	131.131
237.972	127.131
238.161	120.508
238.351	105.508
238.541	106.508
238.683	127.131
238.872	122.508
239.014	96.131
239.204	129.508
239.393	98.508
239.535	87.131
239.725	100.834
239.915	125.508
240.057	111.131
240.246	123.508
240.436	107.508
240.578	92.131
240.768	104.508
240.91	131.457
241.1	124.508
241.242	131.131
241.431	105.508
241.621	111.508
241.81	105.508
242	126.508
242.142	107.131
242.331	115.508
242.521	117.508
242.71	129.508
242.805	88.754
242.995	108.508
243.137	98.131
243.326	99.508
243.468	128.131
243.61	115.131
243.753	92.131
243.942	110.508
244.132	108.508
244.274	121.131
244.416	90.131
244.605	95.508
244.795	107.508
244.89	88.754
245.079	111.508
245.269	120.508
245.411	116.131
245.6	112.508
245.742	100.131
245.837	86.754
246.027	96.508
246.216	129.508
246.358	127.131
246.548	103.508
246.737	99.508
246.88	99.131
247.069	123.508
247.259	119.508
247.401	104.131
247.59	97.508
247.78	92.508
247.922	132.131
248.111	103.508
248.301	107.508
248.443	110.131
248.632	98.508
248.822	114.508
249.011	124.508
249.154	96.131
249.296	97.131
249.485	96.508
249.627	116.131
249.77	101.131
249.959	99.508
250.149	121.508
250.291	88.131
250.433	112.131
250.575	103.131
250.764	102.508
250.907	113.131
251.096	91.508
251.286	117.508
251.428	105.131
251.57	87.131
251.759	117.508
251.901	88.131
251.996	91.754
252.186	89.508
252.375	107.508
252.517	130.131
252.707	89.508
252.802	91.754
252.991	96.508
253.133	118.131
253.275	124.131
253.465	119.508
253.607	129.131
253.797	117.508
253.939	99.131
254.128	127.508
254.27	92.131
254.46	102.508
254.602	128.131
254.791	114.508
254.934	108.131
255.123	114.508
255.313	128.508
255.502	119.508
255.692	96.576
255.881	124.508
256.071	114.508
256.213	96.131
256.308	91.754
256.402	92.754
256.592	133.508
256.781	123.508
256.924	89.131
257.066	92.131
257.16	92.754
257.303	87.131
257.492	125.508
257.682	98.508
257.871	111.508
258.013	107.131
258.155	101.131
258.345	89.508
258.534	123.508
258.676	91.131
258.819	99.131
259.008	128.508
259.15	96.131
259.292	110.131
259.434	130.131
259.624	130.508
259.766	104.131
259.956	114.508
260.145	99.508
260.335	116.508
260.524	89.508
260.714	99.508
260.856	106.131
261.045	124.508
261.187	94.131
261.33	88.131
261.472	94.131
261.614	133.131
261.756	99.131
261.898	133.131
262.088	126.508
262.277	99.508
262.467	119.508
262.609	133.131
262.751	101.131
262.893	97.131
263.083	89.508
263.272	101.508
263.462	103.508
263.604	97.131
263.746	93.131
263.888	127.131
263.983	93.754
264.125	117.131
264.314	99.508
264.457	97.457
264.599	99.131
264.741	103.131
264.931	91.508
265.073	129.131
265.262	115.508
265.452	108.508
265.641	98.508
265.783	108.131
265.973	92.508
266.162	125.508
266.304	111.131
266.447	87.131
266.636	108.508
266.778	101.131
266.92	99.131
267.11	125.508
267.299	92.508
267.489	128.508
267.631	116.131
267.773	109.131
267.915	127.131
268.057	111.131
268.2	122.131
268.389	126.508
268.484	92.754
268.673	112.508
268.815	116.131
268.958	118.131
269.1	123.131
269.29	122.448
269.48	121.508
269.669	133.508
269.811	112.131
269.953	117.131
270.096	130.131
270.238	95.131
270.38	87.131
270.569	115.508
270.759	107.508
270.901	92.131
271.09	132.508
271.185	92.754
271.327	122.131
271.47	120.131
271.659	129.834
271.849	100.508
272.038	106.508
272.18	113.131
272.37	119.508
272.512	108.131
272.702	108.508
272.891	115.508
273.081	115.508
273.223	91.131
273.318	91.754
273.46	123.131
273.649	115.508
273.791	98.131
273.886	86.754
274.028	124.131
274.17	91.131
274.312	88.131
274.407	93.754
274.597	116.508
274.786	110.508
274.976	120.508
275.118	91.131
275.26	124.131
275.402	122.131
275.544	106.131
275.734	133.508
275.923	110.508
276.065	110.131
276.255	121.508
276.35	94.754
276.492	122.131
276.634	111.131
276.776	113.131
276.918	122.131
277.108	97.508
277.297	118.508
277.392	94.754
277.534	127.131
277.724	110.508
277.866	126.131
278.056	105.834
278.198	110.131
278.34	89.131
278.482	133.131
278.671	126.508
278.861	95.508
279.003	94.131
279.193	133.508
279.382	132.576
279.477	89.754
279.619	102.131
279.809	109.508
279.951	123.131
280.093	111.131
280.282	95.508
280.424	122.131
280.567	131.131
280.709	90.131
280.851	94.131
280.946	92.754
281.088	89.131
281.277	90.508
281.419	89.131
281.562	121.131
281.751	114.508
281.893	119.131
282.035	113.131
282.177	104.131
282.32	105.131
282.509	108.834
282.652	92.131
282.794	130.131
282.983	130.508
283.125	103.131
283.22	88.754
283.41	120.508
283.599	92.508
283.741	110.131
283.883	104.131
284.025	128.131
284.168	110.131
284.357	115.508
284.499	94.131
284.689	92.508
284.783	90.754
284.926	114.131
285.068	112.131
285.21	102.131
285.399	102.508
285.542	130.131
285.731	95.508
285.873	90.131
286.016	106.131
286.206	132.508
286.348	108.131
286.537	119.508
286.727	119.508
286.916	121.508
287.059	107.131
287.248	125.508
287.438	93.508
287.58	101.131
287.722	122.131
287.911	105.508
288.054	96.131
288.243	124.508
288.433	97.508
288.575	112.131
288.717	99.131
288.812	90.754
289.001	123.508
289.191	128.508
289.333	132.131
289.427	93.754
289.617	113.508
289.806	106.508
289.949	117.131
290.091	118.131
290.28	128.508
290.47	99.508
290.659	97.508
290.801	92.131
290.896	94.754
291.038	96.131
291.228	96.508
291.37	116.131
291.559	107.508
291.749	112.508
291.938	96.508
292.128	116.508
292.317	127.508
292.46	117.131
292.602	129.131
292.744	130.131
292.933	132.508
293.075	130.131
293.265	121.508
293.407	97.131
293.549	87.131
293.739	120.508
293.928	133.508
294.07	104.131
294.26	116.508
294.402	90.131
294.544	114.131
294.686	130.131
294.828	90.131
294.971	118.131
295.16	100.834
295.35	119.508
295.492	123.131
295.634	114.131
295.776	112.131
295.918	98.131
296.108	123.508
296.25	116.131
296.392	124.131
296.582	95.508
296.724	97.131
296.913	113.508
297.103	93.508
297.245	102.131
297.34	88.754
297.482	112.131
297.624	89.131
297.766	88.131
297.956	102.508
298.145	124.508
298.287	95.131
298.429	131.131
298.572	91.131
298.761	117.508
298.951	95.508
299.093	97.131
299.282	91.508
299.424	91.131
299.614	121.508
299.756	108.131
299.898	109.131
299.993	94.754
300.182	131.508
300.372	106.508
300.562	122.317
300.752	91.834
300.894	108.131
301.084	125.508
301.178	91.754
301.321	112.131
301.51	94.508
301.652	108.131
301.794	99.131
301.936	105.131
302.126	126.508
302.268	102.131
302.458	94.508
302.552	89.754
302.742	123.508
302.931	119.508
303.074	87.199
303.263	132.508
303.453	120.508
303.595	115.131
303.737	93.131
303.926	121.508
304.116	107.508
304.305	111.508
304.447	108.131
304.59	101.131
304.732	107.131
304.921	108.508
305.063	114.131
305.253	108.508
305.395	122.131
305.585	129.508
305.774	118.508
305.869	89.754
306.011	101.457
306.153	132.131
306.296	94.131
306.438	99.131
306.627	120.508
306.817	112.508
306.959	103.131
307.148	97.508
307.338	93.508
307.48	132.131
307.622	119.131
307.812	98.508
308.001	107.508
308.143	108.131
308.333	97.508
308.475	112.131
308.664	113.508
308.806	91.131
308.996	122.508
309.186	101.508
309.328	127.131
309.47	124.131
309.612	126.131
309.801	126.508
309.991	132.508
310.18	121.508
310.323	117.131
310.465	105.131
310.654	92.508
310.796	123.131
310.986	106.508
311.081	90.754
311.27	89.508
311.46	100.508
311.602	131.457
311.792	124.508
311.981	128.508
312.076	86.754
312.218	103.131
312.407	109.508
312.55	117.131
312.739	109.508
312.929	99.508
313.118	115.508
313.26	123.131
313.402	88.131
313.545	115.131
313.734	131.508
313.924	109.508
314.066	133.131
314.208	118.131
314.35	89.131
314.539	120.508
314.729	100.508
314.871	117.131
315.061	113.508
315.155	93.754
315.297	88.131
315.487	130.508
315.676	105.508
315.866	124.508
316.055	117.508
316.245	128.508
316.387	120.131
316.577	90.508
316.671	90.754
316.814	101.131
316.956	131.131
317.145	96.508
317.335	94.834
317.477	132.131
317.619	112.131
317.761	100.131
317.904	115.131
318.093	103.508
318.235	101.131
318.377	116.131
318.519	101.131
318.614	87.754
318.804	107.508
318.898	86.754
319.041	130.131
319.183	121.131
319.372	111.508
319.515	88.457
319.704	100.508
319.846	116.131
319.988	92.131
320.131	118.131
320.225	90.754
320.415	94.508
320.557	96.131
320.699	132.131
320.841	131.131
320.936	87.754
321.031	93.754
321.173	122.131
321.362	110.508
321.504	123.131
321.647	108.131
321.789	91.131
321.931	109.131
322.073	114.131
322.215	89.131
322.405	124.508
322.547	93.131
322.736	108.508
322.878	90.131
323.021	99.457
323.163	118.131
323.305	88.131
323.495	128.508
323.684	121.508
323.874	105.508
324.016	94.131
324.158	131.131
324.347	114.508
324.49	90.131
324.632	120.131
324.821	116.508
324.963	93.131
325.153	114.508
325.295	100.131
325.437	94.131
325.627	90.508
325.769	112.131
325.911	111.131
326.1	123.508
326.243	125.131
326.337	92.754
326.527	113.508
326.716	123.576
326.906	127.508
327.048	123.131
327.19	96.131
327.38	116.508
327.522	123.131
327.711	119.508
327.901	132.508
328.043	93.131
328.232	98.508
328.422	118.508
328.564	101.131
328.754	129.508
328.896	104.131
329.038	122.131
329.18	129.131
329.369	99.508
329.512	106.131
329.654	104.131
329.796	99.131
329.985	99.508
330.175	131.508
330.317	106.131
330.507	99.508
330.649	110.131
330.838	104.508
331.028	125.508
331.17	97.457
331.312	124.131
331.454	119.131
331.644	93.508
331.786	107.131
331.976	93.508
332.07	88.754
332.212	92.131
332.402	94.508
332.591	114.508
332.734	94.131
332.923	127.508
333.065	90.131
333.255	107.508
333.444	106.508
333.586	91.131
333.776	95.508
333.918	94.131
334.108	106.508
334.297	117.508
334.487	91.508
334.629	112.131
334.771	92.131
334.913	104.131
335.055	92.131
335.245	119.627
335.387	125.131
335.482	92.754
335.671	118.508
335.861	96.508
336.003	114.131
336.192	131.508
336.382	118.508
336.571	132.508
336.761	116.508
336.903	124.131
337.092	106.508
337.282	122.508
337.424	98.131
337.566	93.131
337.661	92.754
337.85	109.508
337.993	90.131
338.182	90.508
338.324	105.131
338.514	126.508
338.703	121.508
338.845	133.131
338.987	122.131
339.13	103.131
339.224	94.754
339.366	91.131
339.509	101.131
339.651	113.131
339.84	98.508
339.982	126.131
340.172	118.508
340.361	103.508
340.504	120.131
340.598	91.754
340.74	97.131
340.883	90.131
341.025	89.131
341.214	131.508
341.404	100.508
341.546	120.131
341.735	124.508
341.925	118.508
342.114	128.508
342.304	97.508
342.493	109.508
342.635	133.131
342.778	107.131
342.92	98.131
343.062	98.131
343.204	104.131
343.346	128.131
343.488	101.131
343.678	100.508
343.867	117.508
344.057	129.508
344.199	103.131
344.388	108.508
344.578	121.508
344.72	102.131
344.815	88.754
345.004	129.508
345.194	123.508
345.383	129.508
345.525	108.131
345.715	115.508
345.904	121.508
346.047	130.131
346.189	101.131
346.331	123.131
346.473	112.556
346.663	94.508
346.852	130.508
346.995	109.131
347.184	131.508
347.374	109.508
347.468	87.754
347.61	104.131
347.8	118.508
347.99	110.508
348.179	102.508
348.321	105.131
348.463	131.131
348.605	100.131
348.748	131.131
348.937	118.508
349.127	110.508
349.316	125.508
349.458	107.131
349.553	89.754
349.742	105.508
349.932	107.508
350.074	87.131
350.264	106.508
350.453	89.576
350.643	110.508
350.832	121.508
351.022	112.508
351.164	99.131
351.306	91.131
351.448	120.131
351.59	119.131
351.685	92.754
351.874	94.508
352.017	122.131
352.159	87.131
352.301	95.131
352.49	119.508
352.633	100.131
352.822	118.508
352.964	123.131
353.106	114.131
353.248	105.131
353.391	87.131
353.58	128.508
353.77	103.508
353.912	106.131
354.054	103.131
354.196	103.131
354.385	91.508
354.575	92.508
354.764	133.508
354.954	89.508
355.049	89.754
355.191	104.131
355.333	118.131
355.523	133.508
355.665	133.131
355.854	127.508
356.044	131.508
356.186	113.131
356.375	109.508
356.517	117.131
356.66	116.131
356.802	113.131
356.944	123.131
357.133	112.508
357.323	108.508
357.512	118.508
357.654	100.131
357.797	128.131
357.986	96.508
358.081	86.754
358.176	88.754
358.318	131.131
358.507	124.508
358.697	101.508
358.886	101.508
358.981	89.754
359.123	88.131
359.218	91.754
359.407	124.508
359.55	132.131
359.739	127.508
359.929	131.508
360.118	120.508
360.308	102.508
360.45	105.131
360.592	104.131
360.781	107.508
360.971	90.508
361.113	125.131
361.255	96.131
361.397	99.131
361.539	125.131
361.634	90.754
361.824	99.508
362.013	130.508
362.203	122.508
362.392	104.508
362.534	100.131
362.724	104.508
362.866	89.131
363.008	102.131
363.103	88.754
363.247	128.206
363.389	130.131
363.532	99.556
363.674	114.131
363.863	118.508
364.005	132.131
364.195	114.508
364.385	111.508
364.574	124.508
364.716	111.131
364.906	124.508
365.095	110.508
365.285	120.508
365.427	101.131
365.569	111.131
365.758	112.508
365.901	103.131
366.09	106.508
366.28	91.508
366.422	122.131
366.564	120.131
366.753	101.508
366.895	121.131
367.085	91.508
367.227	102.131
367.417	127.508
367.559	93.131
367.654	90.754
367.843	106.508
367.985	93.131
368.127	98.131
368.317	114.508
368.459	131.131
368.601	88.131
368.743	90.131
368.885	87.131
369.075	129.508
369.217	95.131
369.359	93.131
369.501	93.131
369.691	124.508
369.88	119.508
369.975	86.754
370.117	123.457
370.307	124.508
370.402	87.754
370.591	121.508
370.733	130.131
370.875	127.131
371.065	112.508
371.255	100.508
371.349	91.754
371.539	116.508
371.728	115.508
371.87	106.131
372.013	92.131
372.202	89.508
372.392	127.508
372.581	130.508
372.771	93.508
372.96	131.508
373.102	121.131
373.244	94.131
373.434	127.508
373.623	102.508
373.765	129.131
373.955	129.508
374.05	88.822
374.192	108.131
374.334	95.131
374.476	118.131
374.618	103.131
374.713	86.754
374.903	92.508
375.092	131.508
375.234	90.131
375.376	110.131
375.519	99.131
375.708	111.508
375.803	86.754
375.945	91.131
376.134	124.508
376.277	98.131
376.371	87.754
376.561	100.508
376.75	100.508
376.892	120.131
377.082	99.508
377.224	128.131
377.366	127.131
377.508	100.131
377.65	89.131
377.793	105.131
377.935	125.131
378.077	108.131
378.219	112.131
378.314	87.754
378.409	91.754
378.598	121.508
378.74	110.131
378.93	91.508
379.072	115.131
379.261	102.508
379.451	103.508
379.593	108.131
379.782	116.508
379.925	103.131
380.114	110.508
380.256	95.131
380.446	124.508
380.588	133.131
380.777	105.508
380.919	124.131
381.062	104.131
381.204	113.131
381.393	121.508
381.583	101.508
381.772	91.508
381.914	122.131
382.009	93.754
382.151	112.131
382.341	131.508
382.483	126.131
382.625	118.131
382.767	97.131
382.909	108.131
383.099	108.508
383.194	93.754
383.336	96.131
383.525	115.508
383.715	113.508
383.904	109.508
384.094	107.508
384.283	119.508
384.425	113.131
384.568	94.131
384.71	102.131
384.804	89.754
384.899	88.754
385.089	130.508
385.278	98.508
385.468	102.508
385.657	98.508
385.847	105.508
386.036	102.508
386.178	130.131
386.368	92.508
386.51	103.131
386.653	122.131
386.747	89.754
386.889	126.131
387.031	117.131
387.173	107.131
387.363	99.508
387.552	119.508
387.694	123.131
387.837	114.131
388.026	124.508
388.168	95.131
388.31	110.131
388.5	126.508
388.642	103.131
388.831	125.508
389.021	103.508
389.21	120.508
389.353	113.131
389.495	112.131
389.637	107.131
389.779	92.131
389.921	112.131
390.064	109.457
390.253	122.508
390.443	108.508
390.632	112.508
390.774	105.131
390.916	89.131
391.011	88.754
391.201	129.508
391.39	106.508
391.485	93.754
391.627	130.131
391.817	125.508
391.959	101.131
392.053	91.754
392.196	100.131
392.385	128.508
392.575	123.508
392.764	114.508
392.954	101.508
393.143	116.508
393.333	112.508
393.475	131.131
393.664	92.508
393.806	121.131
393.901	89.754
394.043	131.131
394.185	103.131
394.327	91.131
394.517	111.508
394.707	127.508
394.849	120.131
394.991	124.131
395.133	112.131
395.322	109.508
395.465	118.131
395.607	101.131
395.796	131.508
395.938	88.131
396.033	86.754
396.223	114.508
396.365	110.131
396.459	91.754
396.602	123.131
396.744	111.131
396.933	94.508
397.075	99.131
397.217	131.131
397.407	94.508
397.597	118.508
397.786	131.576
397.976	131.508
398.165	104.508
398.307	108.131
398.497	105.508
398.686	101.508
398.828	109.131
399.018	90.508
399.207	105.508
399.35	92.131
399.492	107.131
399.681	90.508
399.823	113.131
400.013	115.508
400.108	86.754
400.297	105.508
400.487	109.508
400.581	93.754
400.723	108.131
400.818	87.754
400.913	90.754
401.055	91.131
401.245	126.508
401.387	101.131
401.529	114.131
401.671	122.131
401.813	124.131
401.908	94.754
402.05	130.131
402.24	108.508
402.382	109.131
402.525	133.131
402.714	111.508
402.904	99.508
403.046	124.131
403.188	87.131
403.283	90.754
403.425	120.131
403.614	115.508
403.757	108.131
403.946	103.508
404.088	113.131
404.183	87.754
404.325	112.131
404.467	119.131
404.609	105.131
404.799	131.508
404.941	117.131
405.131	97.508
405.32	123.508
405.51	96.508
405.652	89.131
405.794	110.131
405.984	119.834
406.126	94.131
406.268	108.131
406.457	111.508
406.6	117.131
406.789	98.508
406.979	112.508
407.121	87.131
407.263	99.131
407.452	90.508
407.594	97.131
407.737	105.131
407.926	111.508
408.068	120.131
408.21	104.131
408.4	90.508
408.495	90.754
408.637	87.131
408.826	117.508
408.968	95.131
409.063	91.754
409.205	116.131
409.395	90.508
409.537	87.131
409.679	111.131
409.821	109.131
409.963	119.131
410.105	103.131
410.295	104.508
410.485	89.834
410.674	117.508
410.864	121.508
411.053	126.508
411.195	126.131
411.385	129.508
411.574	96.508
411.717	127.131
411.906	106.508
412.048	99.131
412.19	110.131
412.332	118.131
412.522	91.508
412.711	113.508
412.901	90.508
413.091	94.508
413.233	90.131
413.375	98.131
413.564	112.508
413.706	87.131
413.849	91.131
413.991	88.131
414.18	116.508
414.322	95.131
414.464	133.131
414.607	97.131
414.701	86.754
414.891	119.508
414.986	87.754
415.175	94.508
415.317	118.131
415.507	104.508
415.696	129.508
415.886	121.508
416.028	92.131
416.123	92.754
416.312	115.508
416.454	125.131
416.644	104.508
416.739	92.754
416.881	108.131
417.023	102.131
417.212	94.508
417.307	90.08
417.45	111.131
417.639	112.508
417.829	105.508
418.018	122.508
418.208	120.508
418.35	112.131
418.492	99.131
418.634	112.131
418.824	115.834
418.966	97.131
419.061	92.754
419.203	87.131
419.392	103.508
419.534	92.131
419.677	123.131
419.866	102.508
420.056	93.508
420.198	88.131
420.34	102.131
420.482	105.131
420.624	123.131
420.766	124.131
420.956	122.508
421.145	126.508
421.287	103.131
421.477	92.576
421.572	86.754
421.714	128.131
421.903	130.508
422.093	104.508
422.282	120.508
422.472	130.508
422.614	99.131
422.756	101.131
422.946	96.508
423.135	125.508
423.325	130.508
423.419	86.754
423.562	87.131
423.751	123.508
423.941	116.508
424.13	105.508
424.32	114.508
424.462	98.131
424.651	109.508
424.793	132.131
424.983	104.508
425.172	102.508
425.314	130.131
425.504	117.508
425.599	90.754
425.788	126.508
425.978	100.508
426.12	103.131
426.262	130.131
426.452	102.508
426.594	93.131
426.783	128.508
426.925	100.131
427.067	132.131
427.21	104.131
427.352	97.131
427.541	111.508
427.683	123.131
427.873	103.508
428.062	122.508
428.204	97.131
428.347	127.131
428.536	110.508
428.678	114.131
428.868	96.508
429.01	89.131
429.199	129.508
429.389	113.508
429.531	102.457
429.721	115.508
429.816	87.754
429.958	126.131
430.148	98.834
430.29	116.131
430.432	92.131
430.621	113.508
430.764	132.131
430.953	126.508
431.095	126.131
431.285	102.508
431.474	115.508
431.664	126.508
431.758	90.754
431.901	108.131
432.043	132.131
432.185	126.131
432.327	112.131
432.469	102.131
432.659	107.508
432.848	126.508
432.99	121.131
433.18	129.508
433.369	132.508
433.559	133.508
433.701	109.131
433.89	109.508
434.033	87.131
434.175	110.131
434.364	126.508
434.459	93.754
434.648	110.508
434.743	92.754
434.838	90.754
435.027	118.508
435.217	125.508
435.36	131.94
435.549	101.508
435.692	87.131
435.834	124.131
436.023	115.508
436.213	129.508
436.402	116.508
436.544	96.131
436.686	104.131
436.829	118.131
436.971	111.131
437.113	125.131
437.302	104.508
437.444	125.131
437.634	121.508
437.776	93.131
437.918	107.131
438.06	115.131
438.25	129.508
438.392	109.131
438.582	94.508
438.771	126.508
438.913	110.131
439.103	102.508
439.245	129.131
439.434	96.508
439.576	97.131
439.766	129.508
439.908	91.131
440.098	101.508
440.24	113.131
440.429	131.508
440.571	113.131
440.713	121.131
440.856	128.131
441.045	132.508
441.187	94.131
441.282	92.754
441.424	132.131
441.614	128.508
441.756	96.131
441.898	100.131
441.993	89.754
442.135	130.131
442.324	102.508
442.514	124.508
442.656	89.131
442.798	100.131
442.988	110.508
443.13	87.131
443.319	91.508
443.509	103.508
443.603	89.754
443.793	113.508
443.982	105.508
444.125	113.131
444.267	119.131
444.409	88.131
444.598	123.508
444.741	130.131
444.883	130.131
445.025	118.131
445.214	132.576
445.356	89.131
445.451	93.754
445.593	123.131
445.736	113.131
445.925	129.508
446.115	129.508
446.304	102.508
446.494	109.508
446.683	132.508
446.873	114.508
447.015	133.131
447.157	126.131
447.346	108.508
447.488	124.131
447.631	122.131
447.773	117.131
447.915	103.131
448.057	133.131
448.246	101.508
448.436	116.508
448.626	105.508
448.768	97.131
448.957	98.508
449.1	93.131
449.289	105.508
449.478	112.508
449.668	130.508
449.857	110.508
449.999	112.131
450.189	118.508
450.331	101.131
450.473	120.131
450.663	104.508
450.805	88.131
450.9	89.754
451.042	95.131
451.184	118.131
451.326	106.131
451.516	115.508
451.658	110.131
451.847	132.834
451.99	100.131
452.132	101.131
452.274	112.131
452.463	132.508
452.606	105.131
452.748	122.131
452.89	122.131
453.079	113.508
453.269	94.834
453.411	101.131
453.553	87.131
453.696	121.131
453.885	92.508
453.98	87.754
454.169	123.508
454.311	119.131
454.501	116.508
454.691	101.834
454.88	130.508
455.07	93.508
455.212	88.131
455.354	94.131
455.449	86.754
455.544	87.754
455.686	111.131
455.875	125.508
456.065	92.508
456.254	102.508
456.396	132.131
456.538	115.131
456.728	92.508
456.917	105.508
457.012	87.754
457.202	115.508
457.344	97.131
457.533	128.508
457.675	112.131
457.818	105.131
457.912	90.754
458.055	128.131
458.244	109.508
458.434	112.508
458.576	123.131
458.718	132.131
458.86	99.131
458.955	91.754
459.097	119.131
459.192	88.754
459.334	126.131
459.523	132.508
459.713	104.508
459.855	106.131
459.95	94.563
460.14	95.508
460.282	90.131
460.472	130.508
460.614	130.131
460.803	117.508
460.945	107.131
461.087	99.131
461.182	87.754
461.324	121.131
461.466	103.131
461.656	93.508
461.751	89.754
461.94	133.508
462.082	107.131
462.272	121.508
462.461	94.508
462.604	99.131
462.746	117.131
462.888	113.131
463.03	121.131
463.172	91.131
463.362	96.508
463.456	88.754
463.598	92.131
463.788	130.508
463.93	119.131
464.072	113.131
464.262	127.508
464.404	120.131
464.593	92.508
464.783	93.508
464.972	119.508
465.114	94.131
465.209	86.754
465.399	105.508
465.588	120.508
465.778	133.508
465.92	133.131
466.11	120.834
466.252	101.131
466.441	111.508
466.584	123.131
466.726	95.131
466.82	88.754
466.963	87.131
467.105	117.131
467.294	96.508
467.436	87.131
467.626	89.508
467.815	99.508
467.957	110.131
468.1	91.131
468.289	110.508
468.431	100.131
468.573	92.131
468.763	99.508
468.858	91.822
469.047	129.508
469.142	93.754
469.331	100.508
469.426	92.754
469.616	111.834
469.758	102.131
469.948	131.508
470.137	94.508
470.279	108.131
470.421	95.131
470.564	98.131
470.753	117.508
470.895	93.131
471.085	101.508
471.227	87.131
471.369	117.131
471.558	98.508
471.748	115.508
471.938	93.508
472.032	90.754
472.222	102.508
472.317	87.754
472.506	97.508
472.696	113.508
472.885	127.508
473.027	132.131
473.217	118.508
473.359	107.131
473.548	121.508
473.69	102.131
473.88	101.508
474.069	104.508
474.212	113.131
474.354	103.131
474.544	95.208
474.686	112.131
474.876	118.508
475.065	110.508
475.207	91.131
475.397	118.508
475.491	86.754
475.681	90.508
475.823	91.131
475.965	129.131
476.155	103.508
476.297	95.131
476.486	118.508
476.676	106.508
476.818	118.131
476.913	89.754
477.102	101.508
477.244	87.131
477.434	124.508
477.623	113.508
477.769	132.541
477.958	102.508
478.148	97.508
478.338	94.508
478.527	125.508
478.717	126.508
478.859	101.131
479.001	116.131
479.19	105.508
479.38	119.508
479.569	131.508
479.759	97.508
479.902	127.131
480.044	115.131
480.139	88.754
480.281	117.131
480.47	93.508
480.613	130.131
480.802	125.508
480.944	93.131
481.039	92.754
481.181	105.131
481.371	94.508
481.513	114.131
481.702	120.508
481.892	121.508
482.034	98.131
482.223	90.508
482.368	88.373
482.557	115.508
482.699	123.131
482.842	118.131
482.984	109.131
483.173	128.508
483.363	125.508
483.505	89.131
483.647	106.131
483.789	115.131
483.931	88.131
484.073	112.131
484.215	115.131
484.405	126.508
484.595	125.508
484.784	95.508
484.974	113.508
485.069	91.754
485.259	122.448
485.448	127.508
485.543	88.754
485.685	108.131
485.875	132.508
486.064	115.508
486.254	127.508
486.396	112.457
486.586	133.508
486.775	108.508
486.965	89.508
487.107	108.131
487.202	89.754
487.296	89.754
487.486	99.508
487.628	94.131
487.723	91.754
487.865	118.131
488.054	98.508
488.196	115.131
488.386	113.508
488.481	92.754
488.67	110.508
488.86	112.508
489.049	90.508
489.239	97.508
489.428	92.508
489.57	87.131
489.712	106.131
489.855	111.131
490.044	133.508
490.234	103.508
490.423	112.508
490.565	87.131
490.755	112.508
490.897	104.131
491.039	93.131
491.181	94.131
491.323	116.131
491.513	108.508
491.655	93.131
491.845	110.508
491.939	86.754
492.081	114.131
492.271	106.508
492.413	94.131
492.603	104.576
492.745	116.131
492.934	132.508
493.076	131.131
493.266	106.508
493.408	106.131
493.55	107.131
493.74	129.508
493.929	126.508
494.071	97.131
494.261	115.508
494.403	100.131
494.545	97.131
494.735	94.508
494.877	100.131
495.019	98.131
495.208	99.508
495.398	127.508
495.493	92.754
495.682	121.508
495.824	97.131
495.966	109.131
496.108	114.131
496.298	95.508
496.44	125.131
496.63	97.508
496.819	118.508
496.914	88.754
497.103	100.508
497.293	113.508
497.482	94.508
497.625	101.131
497.767	96.131
497.956	107.508
498.098	106.131
498.24	122.131
498.383	119.131
498.572	91.508
498.762	101.508
498.856	92.754
498.998	91.131
499.188	129.508
499.33	131.131
499.52	96.508
499.709	130.508
499.899	102.508
500.088	128.508
500.23	92.131
500.42	101.508
500.609	129.508
500.799	96.508
500.941	116.131
501.083	88.131
501.273	95.508
501.415	105.131
501.604	121.508
501.746	122.131
501.841	86.754
502.031	112.508
502.22	129.508
502.41	113.508
502.599	99.508
502.741	95.131
502.883	124.131
503.025	119.131
503.215	92.508
503.357	90.131
503.499	88.131
503.641	107.131
503.784	94.131
503.973	117.508
504.163	126.508
504.305	104.131
504.494	93.508
504.636	114.131
504.826	128.508
505.015	125.508
505.157	129.131
505.3	102.131
505.489	95.508
505.679	109.508
505.821	95.131
505.963	99.131
506.152	109.508
506.342	131.508
506.484	102.131
506.626	94.131
506.816	130.508
506.958	111.131
507.147	116.508
507.289	96.131
507.479	103.508
507.621	105.131
507.716	87.754
507.905	91.508
508.095	89.508
508.284	120.508
508.474	108.508
508.616	92.131
508.805	120.508
508.995	127.508
509.137	105.131
509.327	103.508
509.469	95.131
509.611	128.131
509.753	104.131
509.895	130.131
510.038	129.457
510.18	111.131
510.369	111.508
510.559	112.508
510.701	124.131
510.89	101.508
511.033	87.131
511.222	115.508
511.364	124.131
511.506	96.131
511.648	108.131
511.791	100.131
511.933	120.131
512.075	107.131
512.217	131.131
512.406	118.508
512.549	102.131
512.691	132.131
512.833	97.131
513.022	129.508
513.212	113.508
513.354	116.131
513.449	92.754
513.544	90.754
513.733	100.508
513.923	89.508
514.065	94.131
514.254	91.508
514.444	116.508
514.633	132.508
514.823	112.508
514.965	123.131
515.107	106.131
515.249	115.131
515.439	106.508
515.581	116.131
515.77	127.508
515.912	119.131
516.055	112.131
516.197	98.199
516.386	100.508
516.576	99.508
516.718	128.131
516.86	115.131
517.002	108.131
517.097	87.754
517.239	106.131
517.429	109.508
517.618	125.508
517.808	131.508
517.997	102.508
518.139	128.131
518.281	122.131
518.423	113.131
518.566	89.131
518.708	99.131
518.85	93.131
519.039	125.508
519.181	105.131
519.371	123.508
519.513	98.131
519.655	93.131
519.798	111.457
519.892	88.754
520.035	111.131
520.224	106.508
520.366	121.131
520.508	110.131
520.698	100.508
520.793	88.754
520.935	132.131
521.124	103.508
521.266	90.131
521.408	123.131
521.551	97.131
521.74	115.508
521.93	119.508
522.072	100.131
522.261	110.508
522.451	118.508
522.64	89.508
522.782	93.131
522.972	96.508
523.161	132.508
523.304	122.131
523.446	98.131
523.588	105.131
523.777	96.508
523.919	89.131
524.109	115.508
524.299	92.35
524.489	98.508
524.631	107.131
524.773	131.131
524.963	106.834
525.152	106.508
525.295	106.131
525.484	109.508
525.579	91.754
525.768	104.508
525.91	112.131
526.053	129.131
526.195	124.131
526.384	122.508
526.526	88.131
526.669	123.131
526.858	92.508
527.048	107.508
527.19	133.131
527.284	89.754
527.427	97.131
527.616	103.508
527.758	124.131
527.948	127.508
528.09	110.131
528.279	120.508
528.421	99.131
528.564	116.131
528.753	105.508
528.943	132.508
529.132	121.508
529.322	124.508
529.464	89.131
529.653	99.508
529.795	130.131
529.985	117.508
530.174	133.508
530.364	96.508
530.553	118.508
530.743	113.508
530.932	90.508
531.027	89.754
531.217	128.508
531.359	95.131
531.548	92.508
531.738	118.508
531.88	106.131
532.069	129.508
532.212	91.131
532.401	124.508
532.591	122.508
532.733	130.131
532.922	93.508
533.112	92.508
533.301	111.508
533.443	126.131
533.586	96.131
533.728	131.131
533.87	119.131
533.965	94.754
534.154	106.508
534.249	89.754
534.391	105.131
534.533	118.131
534.723	117.508
534.817	90.754
535.007	112.508
535.196	131.508
535.291	91.754
535.433	126.131
535.528	88.754
535.67	100.131
535.812	129.131
535.954	93.131
536.144	91.508
536.286	108.131
536.428	91.131
536.57	128.131
536.712	91.131
536.855	103.131
536.997	120.131
537.186	121.508
537.328	95.131
537.47	114.131
537.66	132.508
537.802	119.131
537.944	131.131
538.086	114.131
538.228	115.131
538.371	100.131
538.56	123.508
538.75	115.508
538.892	92.131
538.987	90.754



==> plots/opti-aware/data/exp1aware.txt <==
time	latencyAWARE
0	190.222
1.2	156.713
2.384	189.099
3.381	125.911
4.292	146.251
5.131	156.107
5.877	206.569
6.457	130.887
6.954	167.046
7.285	126.364
7.616	153.364
7.782	158.682
7.948	137.682
8.113	133.682
8.362	165.523
8.528	129.682
8.693	152.682
8.859	133.682
9.107	162.523
9.273	133.682
9.439	137.682
9.687	155.523
9.936	196.523
10.102	142.682
10.35	180.523
10.599	151.523
10.847	191.523
11.013	143.682
11.178	162.682
11.344	162.682
11.51	149.682
11.676	140.682
11.924	185.523
12.173	199.523
12.422	157.15
12.67	151.896
12.835	137.682
13.084	201.523
13.332	167.523
13.581	174.523
13.829	178.523
14.078	157.523
14.244	162.682
14.409	144.682
14.575	127.682
14.741	163.682
14.989	173.523
15.155	136.682
15.321	158.682
15.569	186.523
15.818	188.523
16.066	151.523
16.232	126.682
16.397	139.682
16.646	156.523
16.812	136.682
17.06	191.523
17.226	163.682
17.474	178.523
17.64	133.682
17.889	196.523
18.137	178.523
18.303	161.682
18.468	152.682
18.634	144.682
18.883	168.523
19.131	194.523
19.38	186.523
19.628	207.523
19.794	164.682
19.96	126.682
20.208	191.523
20.457	173.523
20.622	160.682
20.871	153.523
21.119	156.523
21.285	140.682
21.534	161.523
21.782	148.523
21.948	128.682
22.113	131.682
22.362	184.523
22.611	186.523
22.859	203.523
23.108	170.523
23.356	168.523
23.605	190.523
23.77	164.682
24.019	194.523
24.267	201.523
24.516	196.523
24.764	198.523
25.013	187.523
25.261	166.523
25.51	197.523
25.676	159.682
25.841	160.682
26.09	188.523
26.338	157.523
26.504	152.682
26.753	200.523
26.918	163.682
27.167	181.523
27.415	180.523
27.581	149.682
27.747	139.682
27.995	151.523
28.244	207.523
28.409	143.682
28.575	141.682
28.741	165.682
28.906	154.682
29.155	178.523
29.321	131.682
29.569	164.523
29.735	141.682
29.983	167.523
30.232	208.523
30.398	165.682
30.563	136.682
30.812	166.523
31.06	163.523
31.309	178.523
31.557	166.523
31.806	188.523
31.972	126.682
32.22	185.523
32.469	152.523
32.634	145.682
32.8	127.682
32.966	147.682
33.214	200.523
33.463	196.523
33.628	126.682
33.794	137.682
34.043	176.523
34.208	142.682
34.457	183.523
34.622	160.682
34.788	132.682
34.954	149.682
35.202	148.523
35.451	177.523
35.617	154.682
35.865	206.523
36.114	185.523
36.279	135.682
36.528	159.523
36.776	177.523
37.025	178.523
37.191	138.682
37.439	190.523
37.605	156.682
37.853	172.523
38.102	167.523
38.35	166.523
38.516	137.682
38.765	205.523
39.013	176.523
39.262	157.523
39.51	157.523
39.676	129.682
39.841	141.682
40.007	130.682
40.173	147.682
40.338	139.682
40.504	128.682
40.772	222.678
40.91	128.904
41.048	114.904
41.232	89.872
41.415	90.872
41.599	86.872
41.783	124.872
41.967	125.872
42.105	111.904
42.243	116.904
42.427	88.872
42.519	90.936
42.657	112.904
42.84	125.872
42.978	117.904
43.162	122.872
43.254	86.936
43.438	100.872
43.576	86.904
43.76	116.872
43.944	104.872
44.128	118.872
44.265	125.904
44.403	88.904
44.541	90.904
44.725	126.872
44.863	123.904
45.047	110.872
45.185	99.904
45.369	91.872
45.507	106.904
45.644	90.904
45.782	129.904
45.92	112.904
46.104	127.872
46.288	111.872
46.426	95.904
46.564	91.904
46.702	107.904
46.886	86.872
47.024	123.904
47.161	116.904
47.253	87.936
47.345	89.936
47.529	92.872
47.713	97.872
47.897	126.872
48.035	108.904
48.173	129.904
48.403	130.84
48.586	87.872
48.679	88.722
48.817	108.904
49.001	104.872
49.139	115.904
49.323	129.872
49.461	120.904
49.644	91.872
49.828	119.872
49.966	115.904
50.15	108.872
50.288	86.904
50.426	125.904
50.564	98.904
50.748	98.872
50.886	106.904
51.069	102.872
51.253	126.872
51.437	121.872
51.575	107.904
51.759	109.872
51.943	120.872
52.127	113.872
52.265	103.904
52.357	87.936
52.54	102.872
52.724	97.872
52.908	96.872
53.046	110.904
53.23	107.872
53.414	85.872
53.598	97.872
53.782	118.872
53.965	130.872
54.149	97.872
54.287	129.904
54.471	115.872
54.563	89.936
54.701	105.904
54.839	88.904
54.977	110.904
55.161	111.872
55.253	89.936
55.436	105.872
55.62	86.872
55.804	130.872
55.988	93.872
56.08	88.936
56.172	90.936
56.356	104.872
56.54	99.872
56.678	97.904
56.861	114.872
57.045	126.872
57.183	123.904
57.367	89.872
57.551	107.872
57.735	98.872
57.873	87.904
58.057	117.872
58.195	101.904
58.424	129.84
58.654	129.84
58.792	114.904
58.93	120.904
59.114	109.872
59.252	125.904
59.436	125.872
59.62	127.872
59.803	129.872
59.941	128.904
60.079	104.904
60.217	99.904
60.355	99.904
60.493	116.904
60.677	125.872
60.861	108.872
60.999	99.904
61.136	101.904
61.32	124.872
61.458	90.904
61.596	123.904
61.688	89.936
61.826	95.904
61.918	85.936
62.056	128.904
62.194	125.904
62.332	87.904
62.47	113.904
62.607	94.904
62.791	106.872
62.929	117.904
63.113	120.872
63.251	121.904
63.389	87.904
63.573	106.872
63.757	105.923
63.941	116.872
64.124	91.872
64.308	109.872
64.446	116.904
64.585	96.904
64.769	111.872
64.953	90.872
65.137	91.872
65.275	94.904
65.367	85.936
65.459	87.936
65.596	118.904
65.734	115.904
65.918	110.872
66.056	129.904
66.24	123.872
66.378	106.904
66.516	127.904
66.7	127.872
66.838	117.904
66.975	126.904
67.113	122.904
67.297	101.872
67.481	125.872
67.665	102.872
67.849	119.872
68.033	119.872
68.217	96.872
68.354	93.904
68.492	87.904
68.676	114.872
68.814	110.904
68.952	97.904
69.136	90.872
69.274	108.904
69.458	121.872
69.596	128.904
69.734	124.904
69.871	90.904
70.009	97.904
70.147	91.904
70.331	114.872
70.423	89.936
70.561	104.904
70.699	118.904
70.837	92.904
70.975	110.904
71.159	98.872
71.342	112.872
71.526	118.872
71.71	120.872
71.848	97.904
72.032	109.872
72.17	112.904
72.308	107.904
72.492	85.872
72.63	86.904
72.813	103.872
72.905	90.936
73.043	85.904
73.181	115.904
73.319	102.904
73.503	123.872
73.641	128.904
73.825	85.872
73.963	99.904
74.1	93.904
74.238	129.904
74.422	107.872
74.606	113.872
74.744	116.904
74.836	88.936
75.02	99.872
75.158	104.904
75.342	93.872
75.485	123.016
75.623	88.904
75.806	106.872
75.99	117.872
76.082	90.936
76.266	128.872
76.45	104.872
76.588	103.904
76.772	112.872
76.864	85.936
77.048	95.872
77.231	130.872
77.323	88.936
77.507	89.872
77.691	125.872
77.783	90.936
77.921	89.904
78.059	97.904
78.243	112.872
78.427	115.872
78.61	113.872
78.794	127.872
78.886	88.936
79.024	108.904
79.162	125.904
79.3	96.904
79.438	111.904
79.576	109.904
79.714	119.904
79.852	90.904
79.99	89.904
80.127	86.904
80.311	100.872
80.495	92.872
80.679	98.872
80.863	112.872
81.047	120.872
81.185	129.904
81.323	109.904
81.506	98.872
81.69	94.872
81.828	116.904
82.466	627.904
83.558	1079.936
84.65	1061.936
85.742	1069.936
86.834	1072.936
87.926	1074.936
89.018	1073.936
90.11	1082.936
91.202	1008.936
92.294	1085.936
93.385	1071.936
94.477	1005.936
95.569	1041.936
96.661	1041.936
97.753	1031.936
98.845	997.936
99.938	1048.722
101.03	1037.936
102.122	1085.936
103.214	1017.936
104.306	1074.936
105.398	1050.936
106.49	1050.936
107.581	1034.936
108.673	1079.936
109.765	1054.936
110.857	1008.936
111.949	1080.936
113.041	999.936
114.133	1036.936
115.225	1014.936
116.317	1019.936
117.409	994.936
118.501	1015.936
119.593	1079.936
120.685	1060.936
121.777	1078.936
122.869	1072.936
123.96	996.936
125.052	1050.936
126.144	995.936
127.236	1044.936
128.328	1069.936
129.42	1015.936
130.512	1022.936
131.604	1070.936
132.696	1076.936
133.788	1029.936
134.88	1074.936
135.972	1005.936
137.064	1028.936
138.156	1018.936
139.248	1039.936
140.34	1059.936
141.431	1011.936
142.523	1001.936
143.615	1005.936
144.707	1005.936
145.799	1066.936
146.891	1007.936
147.983	1071.936
149.075	1076.936
150.167	1021.936
151.259	1088.936
152.351	1065.936
153.443	1033.618
154.535	1028.936
155.627	1060.936
156.719	1003.936
157.811	1038.936
158.903	1031.936
159.995	1022.936
161.087	1077.936
162.179	1081.936
163.271	992.936
164.363	1064.936
165.455	1028.936
166.547	1066.936
167.639	1009.936
168.731	1013.936
169.822	1041.936
170.914	1039.936
172.006	1010.936
173.098	1020.936
174.19	1026.936
175.282	998.936
176.374	1071.936
177.466	997.936
178.558	1084.936
179.65	1025.936
180.742	1059.936
181.834	1006.936
182.926	1075.936
184.018	999.936
185.11	1053.936
186.202	1057.936
187.293	1061.936
188.385	1017.936
189.477	1078.936
190.569	1084.936
191.661	1000.936
192.753	1059.936
193.845	1069.936
194.937	1012.936
196.029	1080.936
197.121	1013.936
198.213	1017.936
199.305	1028.936
200.397	1050.936
201.489	1041.936
202.581	996.936
203.672	1017.936
204.764	1029.936
205.856	995.936
206.948	1004.936
208.04	1006.936
209.132	1028.936
210.224	1009.936
211.316	1077.936
212.408	1011.936
213.5	1033.936
214.592	1012.936
215.684	1018.936
216.776	1049.936
217.868	1037.936
218.96	1063.936
220.052	1007.936
221.143	1026.936
222.236	1072.196
223.328	1073.936
224.42	1035.936
225.511	1085.936
226.603	1013.936
227.695	1050.936
228.787	1058.936
229.879	1016.936
230.971	1031.936
232.063	1053.936
233.155	1060.936
234.247	1015.936
235.339	1040.936
236.431	1030.936
237.523	1057.936
238.615	1088.936
239.707	1077.936
240.799	1022.936
241.891	1074.936
242.982	1073.936
244.074	1000.936
245.166	1018.936
246.258	1022.936
247.35	1050.936
248.442	1053.936
249.534	1056.936
250.626	1072.936
251.718	1090.936
252.81	1077.936
253.902	1031.936
254.994	1016.936
256.086	1083.936
257.178	1067.936
258.27	1014.936
259.361	1053.936
260.453	1047.936
261.545	1024.936
262.637	1011.936
263.729	1074.936
264.821	1024.936
265.913	1014.936
267.005	1052.936
268.097	1088.936
269.189	1002.936
270.281	1067.936
271.373	999.936
272.465	1026.936
273.557	1015.936
274.649	1023.936
275.741	1036.936
276.832	1088.936
277.924	1009.936
279.016	1010.936
280.108	1088.936
281.2	1001.936
282.292	1034.936
283.384	1067.936
284.476	1068.936
285.568	1050.936
286.66	1080.936
287.752	1042.936
288.844	1070.936
289.936	999.936
291.028	1045.936
292.12	1038.936
293.212	1026.936
294.303	1032.936
295.395	1051.936
296.487	1087.936
297.579	1074.936
298.671	1063.936
299.763	1009.936
300.855	994.936
301.947	1004.936
303.039	1009.936
304.131	1042.936
305.223	1037.936
306.315	1032.936
307.407	1087.936
308.499	1051.936
309.591	1033.936
310.682	1083.936
311.774	997.936
312.866	1046.936
313.958	1050.936
315.05	1043.936
316.142	1037.936
317.234	1078.936
318.326	1036.936
319.418	1072.936
320.51	1054.936
321.602	1071.936
322.694	1019.936
323.786	1018.936
324.878	1081.936
325.97	1081.936
327.062	996.936
328.153	1015.936
329.245	1087.936
330.337	1012.936
331.429	1033.936
332.521	1008.936
333.613	1053.936
334.705	1088.936
335.797	1023.936
336.889	1033.936
337.981	1033.936
339.073	1050.936
340.165	991.936
341.257	1083.936
342.349	1082.936
343.441	1028.936
344.533	1088.936
345.624	1058.936
346.716	991.936
347.808	1090.936
348.9	1036.936
349.992	1075.936
351.084	1086.936
352.176	1036.936
353.268	1046.936
354.36	1084.936
355.452	1012.936
356.544	1082.936
357.636	1025.936
358.728	1028.936
359.82	994.936
360.912	1004.936
362.003	1063.936
363.095	1023.936
364.187	993.936
365.279	1001.936
366.371	1053.936
367.463	1017.936
368.555	1047.936
369.647	1059.936
370.739	1017.936
371.831	1056.936
372.923	1015.936
374.015	1063.936
375.107	1084.936
376.199	1011.936
377.291	999.936
378.383	1032.936
379.474	1063.936
380.566	1020.936
381.658	1034.936
382.75	1021.936
383.842	1069.936
384.934	1013.936
386.026	1018.936
387.118	1030.936
388.21	1078.936
389.302	1055.936
390.394	1006.936
391.486	1049.936
392.578	1064.936
393.67	994.936
394.762	1048.936
395.853	1038.936
396.945	1026.936
398.037	1016.936
399.129	1002.936
400.221	1027.936
401.313	1047.936
402.405	997.936
403.497	993.936
404.589	1016.936
405.681	1004.936
406.773	1017.936
407.865	1060.936
408.958	1072.936
410.05	1028.936
411.142	1089.936
412.234	1031.936
413.325	1061.936
414.417	1067.936
415.509	1064.936
416.601	1067.936
417.693	1071.936
418.785	1083.936
419.877	1080.936
420.969	1066.936
422.061	1046.936
423.154	1043.722
424.246	1000.936
425.338	1067.936
426.429	1046.936
427.521	1063.936
428.613	1039.936
429.705	1076.936
430.797	1063.936
431.889	1072.936
432.981	1058.936
434.073	1042.936
435.165	1012.936
436.257	1060.936
437.349	1079.936
438.441	1019.936
439.533	1034.936
440.625	1055.936
441.717	998.936
442.809	1020.936
443.9	1030.936
444.992	1022.936
446.084	1087.936
447.176	1010.936
448.268	1058.936
449.36	1067.936
450.452	1078.936
451.544	994.936
452.636	1082.936
453.728	1061.936
454.82	1018.936
455.912	1059.936
457.004	1014.936
458.096	996.936
459.188	1090.936
460.28	1054.936
461.371	1080.936
462.463	991.936
463.555	1091.936
464.647	1060.936
465.739	1035.936
466.831	998.936
467.923	1047.936
469.015	1081.936
470.107	1021.936
471.199	1086.936
472.291	1041.936
473.383	1055.936
474.475	1032.936
475.567	1086.936
476.659	1005.936
477.75	1051.936
478.842	1044.936
479.934	1047.936
481.026	1025.936
482.118	1017.936
483.21	1013.936
484.302	1086.936
485.394	1075.936
486.486	1036.936
487.578	1028.936
488.67	1027.936
489.762	1089.936
490.854	1025.936
491.946	1051.936
493.038	1031.936
494.13	1031.936
495.221	1005.936
496.313	1066.936
497.405	1037.936
498.497	1024.936
499.589	1028.936
500.681	1077.936
501.773	993.936
502.865	1033.936
503.957	1076.936
505.049	1088.936
506.141	1047.936
507.233	997.936
508.325	1021.936
509.417	1009.936
510.509	1034.936
511.6	1031.936
512.692	1054.936
513.784	1023.936
514.876	1043.936
515.968	1013.936
517.06	1068.936
518.152	1050.936
519.244	1067.936
520.336	995.936
521.428	1064.936
522.52	1021.936
523.612	1015.936
524.704	1050.936
525.796	1067.936
526.888	993.936
527.98	1043.936
529.071	1009.936
530.163	1063.936
531.255	1071.936
532.347	1077.936
533.439	1082.936
534.531	1026.936
535.623	1049.936
536.715	994.936
537.807	1015.936
538.899	1089.936
539.991	1000.936
541.083	1048.936
542.175	1062.936
543.267	993.936
544.359	1062.936
545.451	1009.936
546.542	1086.936
547.634	1086.936
548.726	1023.936
549.818	1055.936
550.91	1051.936
552.002	1075.936
553.094	1077.936
554.186	1026.936
555.278	1083.936
556.37	1005.936
557.462	1089.936
558.554	1011.936
559.646	1009.936
560.738	1021.936
561.83	1091.936
562.921	1066.936
564.013	1015.936
565.105	1073.936
566.197	1038.936
567.289	1007.936
568.381	1071.936
569.473	1064.936
570.565	992.936
571.657	1025.936
572.749	1002.936
573.841	1084.936
574.933	1062.936
576.025	1012.936
577.117	991.936
578.209	1048.936
579.301	1065.936
580.392	1024.936
581.484	1015.936
582.576	1052.936
583.668	1048.936
584.76	1059.936
585.852	1019.936
586.944	1080.936
588.036	1021.936
589.128	1072.936
590.22	1049.936
591.312	1027.936
592.404	1029.936
593.496	1072.936
594.588	1047.936
595.68	1082.936
596.772	1086.936
597.863	1089.936
598.955	1043.936
600.047	1063.936
601.139	1082.936
602.231	1058.936
603.323	1032.936
604.415	1041.936
605.507	1046.936
606.599	1001.936
607.691	1059.936
608.783	995.936
609.875	1044.936
610.967	1079.936
612.059	992.936
613.151	1076.936
614.242	1038.936
615.334	993.936
616.426	1079.936
617.518	1064.936
618.61	1039.936
619.702	1063.936
620.794	1030.936
621.886	1063.936
622.978	1034.936
624.07	998.936
625.162	1091.936
626.254	992.936
627.346	1033.936
628.438	1018.936
629.53	1020.936
630.622	1009.936
631.713	1060.936
632.805	1048.936
633.897	1061.936
634.989	1090.936
636.081	1059.936
637.173	1081.936
638.265	1083.936
639.357	1043.936
640.449	1044.936
641.541	1014.936
642.633	1020.936
643.725	1070.936
644.817	1089.936
645.909	1090.936
647.001	1016.936
648.092	1073.936
649.184	1081.936
650.276	1012.936
651.368	1018.936
652.46	1083.936
653.552	1032.936
654.644	1075.936
655.736	1063.936
656.828	1030.936
657.92	1072.936
659.012	1056.936
660.104	1005.936
661.196	1090.936
662.288	994.936
663.38	1001.936
664.472	1039.936
665.563	1002.936
666.655	1060.936
667.747	1086.936
668.839	1064.936
669.931	1070.936
671.023	1017.936
672.115	1008.936
673.207	1041.936
674.299	1011.936
675.391	1080.936
676.483	1089.936
677.575	1087.936
678.667	994.936
679.759	1007.936
680.851	1043.936
681.943	1019.936
683.034	1008.936
684.126	1089.936
685.218	1010.936
686.31	1086.936
687.402	1027.936
688.494	993.936
689.586	1061.936
690.678	1072.936
691.77	1074.936
692.862	1053.936
693.954	1006.936
695.046	1063.936
696.138	1046.936
697.23	1081.936
698.322	1046.936
699.413	1016.936
700.505	1059.936
701.597	1000.936
702.689	998.936
703.781	992.936
704.873	1074.936
705.965	1017.936
707.057	1090.936
708.149	1019.936
709.241	995.936
710.333	1053.936
711.425	1021.936
712.517	1090.936
713.609	1077.936
714.701	1042.936
715.793	1020.936
716.884	1002.936
717.976	1063.936
719.068	1036.936
720.16	1074.936
721.252	1060.936
722.344	1065.936
723.436	1025.936
724.528	1060.936
725.62	1070.936
726.712	1005.936
727.804	1089.936
728.896	1029.936
729.988	1065.936
731.08	1000.936
732.172	997.936
733.264	1070.936
734.355	997.936
735.447	1001.936
736.54	1032.618
737.632	1042.936
738.724	1034.936
739.816	1008.936
740.908	1027.936
742	1008.936
743.092	993.936
744.184	1072.936
745.275	1087.936
746.367	1081.936
747.459	1032.936
748.551	1030.936
749.643	1010.936
750.735	997.936
751.827	1029.936
752.919	1053.936
754.011	1042.936
755.103	1056.936
756.195	1032.936
757.287	1077.936
758.379	1054.936
759.471	1090.936
760.563	1083.936
761.655	1066.936



==> plots/opti-aware/data/exp1bftsmart.txt <==
time	latencyBftsmart
0	188.058
1.206	194.91
2.316	151.345
3.327	198.524
4.256	201.215
5.084	193.41
5.747	155.728
6.327	152.887
6.824	188.046
7.238	125.205
7.569	183.364
7.818	153.523
8.067	148.523
8.232	163.682
8.481	161.523
8.729	176.523
8.895	164.682
9.061	154.682
9.226	136.682
9.392	148.682
9.558	163.682
9.806	168.523
9.972	164.682
10.22	175.523
10.469	168.523
10.717	161.523
10.883	164.682
11.049	138.682
11.214	130.682
11.463	157.523
11.712	185.523
11.96	159.523
12.126	134.682
12.374	196.523
12.623	152.523
12.788	140.682
13.037	202.523
13.203	125.682
13.451	184.523
13.617	126.682
13.783	141.682
14.031	166.523
14.197	163.682
14.445	154.523
14.694	171.523
14.859	131.682
15.108	166.523
15.357	199.523
15.522	129.682
15.688	150.682
15.854	157.682
16.102	200.523
16.351	185.523
16.516	139.682
16.682	151.682
16.93	201.523
17.179	172.523
17.345	145.682
17.51	144.682
17.759	179.523
17.925	132.682
18.09	162.682
18.256	148.682
18.504	151.523
18.67	161.682
18.836	132.682
19.084	159.523
19.333	201.523
19.581	203.523
19.83	154.523
20.078	161.523
20.327	160.523
20.575	182.523
20.741	127.682
20.907	126.682
21.073	147.682
21.321	154.523
21.57	199.523
21.735	160.682
21.984	150.523
22.149	155.682
22.398	168.523
22.564	158.682
22.812	177.523
23.061	201.523
23.226	153.682
23.392	128.682
23.558	162.682
23.723	125.682
23.889	133.682
24.055	144.682
24.303	163.523
24.552	148.523
24.718	153.682
24.966	187.523
25.132	151.682
25.297	138.682
25.546	205.523
25.794	180.523
26.043	156.523
26.292	187.523
26.457	144.682
26.706	180.523
26.954	194.523
27.203	166.523
27.451	199.523
27.7	202.523
27.948	152.523
28.114	152.682
28.363	189.523
28.611	199.523
28.86	148.523
29.108	185.523
29.274	134.682
29.522	156.523
29.771	163.523
29.937	161.682
30.185	191.523
30.434	184.523
30.682	183.523
30.931	173.523
31.096	134.682
31.262	129.682
31.428	142.682
31.676	192.523
31.925	157.523
32.173	176.523
32.422	159.523
32.67	180.523
32.919	169.523
33.084	152.682
33.333	149.523
33.499	153.682
33.747	186.523
33.996	200.523
34.244	186.523
34.493	181.523
34.741	165.523
34.99	205.523
35.238	169.523
35.487	194.523
35.735	169.523
35.901	137.682
36.067	160.682
36.315	182.523
36.564	162.523
36.812	190.523
37.061	168.523
37.309	195.523
37.558	189.523
37.806	199.523
38.055	176.523
38.303	166.523
38.552	154.523
38.718	130.682
38.966	175.523
39.215	204.523
39.463	171.523
39.712	163.523
39.96	188.523
40.209	192.523
40.374	132.682
40.623	188.523
40.872	171.523
41.037	130.682
41.203	154.682
41.451	153.523
41.617	135.682
41.783	139.682
42.031	173.523
42.28	205.523
42.528	158.523
42.777	161.523
43.025	188.523
43.191	147.682
43.44	166.523
43.605	127.682
43.854	193.523
44.102	204.523
44.351	148.523
44.517	127.682
44.765	201.523
44.931	159.682
45.096	127.682
45.345	205.523
45.593	184.523
45.842	148.523
46.008	130.682
46.173	123.682
46.339	135.682
46.588	187.523
46.753	143.682
46.919	154.682
47.167	160.523
47.333	124.682
47.582	177.523
47.83	202.523
48.079	175.523
48.244	142.682
48.41	125.682
48.659	183.523
48.824	130.682
49.073	202.523
49.238	164.682
49.487	198.523
49.736	188.523
49.901	136.682
50.067	165.682
50.315	156.523
50.564	190.523
50.812	163.523
50.978	146.682
51.227	152.523
51.475	199.523
51.641	133.682
51.807	126.682
51.972	150.682
52.221	170.523
52.386	137.682
52.552	164.682
52.801	165.523
52.966	161.682
53.215	191.523
53.381	144.682
53.546	156.682
53.795	190.523
53.96	128.682
54.209	184.523
54.375	138.682
54.623	199.523
54.789	138.682
54.955	128.682
55.12	163.682
55.369	162.523
55.617	192.523
55.783	136.682
56.031	157.523
56.197	132.682
56.446	151.523
56.611	132.682
56.777	155.682
57.026	184.523
57.274	166.523
57.523	195.523
57.771	192.523
58.02	158.523
58.268	186.523
58.434	145.682
58.682	183.523
58.848	154.682
59.097	184.523
59.345	174.523
59.511	145.682
59.759	196.523
59.925	124.682
60.173	185.523
60.422	190.523
60.588	128.682
60.836	181.523
61.085	161.523
61.25	127.682
61.499	205.523
61.747	200.523
61.996	195.523
62.162	153.682
62.327	137.682
62.493	146.682
62.742	179.523
62.907	131.682
63.073	126.682
63.239	162.682
63.487	163.523
63.653	134.682
63.901	185.523
64.15	148.523
64.398	158.523
64.647	183.523
64.813	154.682
64.978	126.682
65.144	132.682
65.31	152.682
65.558	189.523
65.807	202.523
65.972	165.682
66.221	149.523
66.469	192.523
66.635	147.682
66.884	182.523
67.049	155.682
67.298	165.523
67.546	152.523
67.795	174.523
68.043	199.523
68.292	153.523
68.54	191.523
68.789	198.523
69.037	165.523
69.203	144.682
69.452	159.523
69.617	126.682
69.866	174.523
70.114	156.523
70.28	151.682
70.529	198.523
70.777	171.523
71.026	189.523
71.274	161.523
71.523	201.523
71.688	130.682
71.854	147.682
72.02	151.682
72.268	150.523
72.434	150.682
72.6	138.682
72.848	156.523
73.014	125.682
73.262	181.523
73.511	172.523
73.759	159.523
73.925	148.682
74.174	155.523
74.339	141.682
74.588	178.523
74.754	143.682
74.919	159.682
75.168	204.523
75.416	179.523
75.665	149.523
75.83	153.682
75.996	164.682
76.162	145.682
76.41	188.523
76.659	156.523
76.825	147.682
77.073	187.523
77.322	165.523
77.57	152.523
77.819	165.523
77.984	139.682
78.233	194.523
78.399	149.682
78.647	196.523
78.896	170.523
79.144	164.523
79.393	185.523
79.641	186.523
79.89	152.523
80.139	200.523
80.387	149.896
80.553	138.682
80.718	134.682
80.967	179.523
81.215	180.523
81.464	164.523
81.713	173.523
81.961	155.523
83.127	1151.682
84.292	1159.682
85.458	1081.682
86.624	1090.682
87.789	1146.682
88.955	1152.682
90.121	1084.682
91.287	1111.682
92.452	1068.682
93.618	1117.682
94.784	1145.682
95.949	1152.682
97.115	1132.682
98.281	1122.682
99.446	1162.682
100.612	1106.682
101.778	1069.682
102.943	1083.682
104.109	1163.682
105.275	1140.682
106.44	1154.682
107.606	1065.682
108.772	1103.682
109.937	1067.682
111.103	1109.682
112.269	1082.682
113.434	1160.682
114.6	1109.682
115.766	1151.682
116.932	1120.682
118.097	1144.682
119.263	1136.682
120.429	1116.682
121.594	1078.682
122.76	1122.682
123.926	1090.682
125.091	1086.682
126.257	1089.682
127.423	1070.682
128.588	1093.682
129.754	1068.682
130.92	1133.682
132.085	1123.682
133.251	1099.682
134.417	1139.682
135.582	1076.682
136.748	1161.682
137.914	1106.682
139.079	1141.682
140.245	1132.682
141.411	1143.682
142.577	1115.682
143.742	1139.682
144.908	1127.682
146.074	1113.682
147.239	1160.682
148.405	1102.682
149.571	1157.682
150.736	1080.682
151.902	1130.682
153.068	1133.682
154.233	1144.682
155.399	1113.682
156.565	1065.682
157.73	1070.682
158.896	1151.682
160.062	1144.682
161.227	1089.682
162.393	1071.682
163.559	1098.682
164.724	1154.682
165.89	1123.682
167.056	1080.682
168.222	1084.682
169.387	1075.682
170.553	1146.682
171.719	1140.682
172.884	1162.682
174.05	1126.682
175.216	1103.682
176.381	1108.682
177.547	1138.682
178.713	1134.682
179.878	1118.682
181.044	1098.682
182.21	1128.682
183.375	1097.682
184.541	1162.682
185.707	1151.682
186.872	1065.682
188.038	1149.682
189.204	1115.682
190.369	1083.682
191.535	1095.682
192.701	1084.682
193.867	1096.682
195.032	1163.682
196.198	1069.682
197.364	1125.682
198.529	1066.682
199.695	1084.682
200.861	1130.682
202.026	1080.682
203.192	1116.682
204.358	1103.682
205.523	1136.682
206.689	1154.682
207.855	1082.682
209.02	1126.682
210.186	1141.682
211.352	1076.682
212.517	1101.682
213.683	1129.682
214.849	1112.682
216.014	1155.682
217.18	1120.682
218.346	1082.682
219.512	1122.682
220.677	1111.682
221.843	1138.682
223.009	1162.682
224.174	1089.682
225.34	1069.682
226.506	1138.682
227.671	1125.682
228.837	1146.682
230.003	1117.682
231.168	1071.682
232.334	1090.682
233.5	1159.682
234.665	1065.682
235.831	1155.682
236.997	1084.682
238.162	1129.682
239.328	1160.682
240.494	1134.682
241.659	1086.682
242.825	1139.682
243.991	1135.682
245.157	1161.682
246.322	1160.682
247.488	1082.682
248.654	1089.682
249.819	1106.682
250.985	1082.682
252.151	1095.682
253.316	1092.682
254.482	1137.682
255.648	1121.682
256.813	1127.682
257.979	1140.682
259.145	1136.682
260.31	1090.682
261.476	1095.682
262.642	1085.682
263.807	1075.682
264.973	1087.682
266.139	1142.682
267.304	1158.682
268.47	1126.682
269.636	1080.682
270.802	1075.682
271.967	1116.682
273.133	1122.682
274.299	1163.682
275.464	1068.682
276.63	1139.682
277.796	1154.682
278.961	1068.682
280.127	1117.682
281.293	1100.682
282.458	1074.682
283.624	1080.682
284.79	1087.682
285.955	1104.682
287.121	1094.682
288.287	1141.682
289.452	1144.682
290.618	1118.682
291.784	1098.682
292.949	1075.682
294.115	1150.682
295.281	1147.682
296.447	1154.682
297.612	1154.682
298.778	1100.682
299.944	1153.682
301.109	1067.682
302.275	1089.682
303.441	1119.682
304.606	1132.682
305.772	1140.682
306.938	1164.682
308.103	1164.682
309.269	1097.682
310.435	1118.682
311.6	1079.682
312.766	1164.682
313.932	1128.682
315.097	1124.682
316.263	1074.682
317.429	1122.682
318.594	1088.682
319.76	1091.682
320.926	1082.682
322.092	1102.682
323.257	1098.682
324.423	1155.682
325.589	1124.682
326.754	1083.682
327.92	1096.682
329.086	1083.682
330.251	1158.682
331.417	1089.682
332.583	1092.682
333.748	1068.682
334.914	1135.682
336.08	1125.682
337.245	1080.682
338.411	1145.682
339.577	1113.682
340.742	1104.682
341.908	1109.682
343.074	1069.682
344.24	1107.682
345.405	1108.682
346.571	1084.682
347.737	1106.682
348.902	1074.682
350.068	1066.682
351.234	1112.682
352.399	1081.682
353.565	1109.682
354.731	1071.682
355.896	1131.682
357.062	1086.682
358.228	1069.682
359.393	1097.682
360.559	1142.682
361.725	1110.682
362.89	1124.682
364.056	1129.682
365.222	1152.682
366.387	1138.682
367.553	1133.682
368.719	1110.682
369.885	1133.682
371.05	1153.682
372.216	1149.682
373.382	1115.682
374.547	1148.682
375.713	1148.682
376.879	1143.682
378.044	1075.682
379.21	1140.682
380.376	1148.682
381.541	1129.682
382.707	1138.682
383.873	1068.682
385.038	1164.682
386.204	1153.682
387.37	1116.682
388.535	1136.682
389.701	1155.682
390.867	1107.682
392.032	1161.682
393.198	1159.682
394.364	1130.682
395.53	1085.682
396.695	1125.682
397.861	1124.682
399.027	1106.682
400.192	1109.682
401.358	1102.682
402.524	1130.682
403.689	1165.682
404.855	1089.682
406.021	1093.682
407.186	1091.682
408.352	1161.682
409.518	1084.682
410.683	1136.682
411.849	1106.682
413.015	1099.682
414.18	1084.682
415.346	1115.682
416.512	1079.682
417.677	1075.682
418.843	1089.682
420.009	1130.682
421.175	1095.682
422.34	1159.682
423.506	1151.682
424.672	1092.682
425.837	1162.682
427.003	1141.682
428.169	1071.682
429.334	1145.682
430.5	1081.682
431.666	1165.682
432.831	1120.682
433.997	1150.682
435.163	1158.682
436.328	1081.682
437.494	1097.682
438.66	1098.682
439.825	1107.682
440.991	1088.682
442.157	1087.682
443.322	1164.682
444.488	1103.682
445.654	1091.682
446.82	1131.682
447.985	1147.682
449.151	1136.682
450.317	1069.682
451.482	1153.682
452.648	1126.682
453.814	1067.682
454.979	1163.682
456.145	1151.682
457.311	1065.682
458.476	1080.682
459.642	1103.682
460.808	1161.682
461.973	1115.682
463.139	1105.682
464.305	1145.682
465.47	1074.682
466.636	1102.682
467.802	1139.682
468.967	1147.682
470.133	1085.682
471.299	1160.682
472.465	1158.682
473.63	1106.682
474.796	1108.682
475.962	1146.682
477.127	1103.682
478.293	1089.682
479.459	1085.682
480.624	1089.682
481.79	1140.682
482.956	1117.682
484.121	1069.682
485.287	1151.682
486.453	1100.682
487.618	1106.682
488.784	1147.682
489.95	1123.682
491.115	1104.682
492.281	1074.682
493.447	1124.682
494.612	1076.682
495.778	1090.682
496.944	1081.682
498.11	1154.682
499.275	1142.682
500.441	1144.682
501.607	1116.682
502.772	1146.682
503.938	1163.682
505.104	1143.682
506.269	1069.682
507.435	1071.682
508.601	1142.682
509.766	1091.682
510.932	1107.682
512.098	1091.682
513.263	1135.682
514.429	1150.682
515.595	1128.682
516.76	1135.682
517.926	1155.682
519.092	1108.682
520.257	1106.682
521.423	1142.682
522.589	1112.682
523.755	1155.682
524.92	1145.682
526.086	1083.682
527.252	1107.682
528.417	1084.682
529.583	1120.682
530.749	1074.682
531.914	1161.682
533.08	1109.682
534.246	1148.682
535.411	1158.682
536.577	1128.682
537.743	1103.682
538.908	1135.682
540.074	1131.682
541.24	1126.682
542.405	1074.682
543.571	1157.682
544.737	1077.682
545.902	1145.682
547.068	1109.682
548.234	1157.682
549.4	1127.682
550.565	1121.682
551.731	1144.682
552.897	1127.682
554.062	1157.682
555.228	1119.682
556.394	1113.682
557.559	1103.682
558.725	1102.682
559.891	1160.682
561.056	1153.682
562.222	1095.682
563.388	1117.682
564.553	1106.682
565.719	1114.682
566.885	1149.682
568.05	1114.682
569.216	1076.682
570.382	1076.682
571.547	1111.682
572.713	1121.682
573.879	1163.682
575.045	1109.682
576.21	1100.682
577.376	1120.682
578.542	1143.682
579.707	1067.682
580.873	1138.682
582.039	1115.682
583.204	1108.682
584.37	1146.682
585.536	1139.682
586.701	1101.682
587.867	1101.682
589.033	1069.682
590.198	1141.682
591.364	1087.682
592.53	1132.682
593.695	1116.682
594.861	1090.682
596.027	1130.682
597.192	1155.682
598.358	1101.682
599.524	1092.682
600.69	1138.682
601.855	1098.682
603.021	1102.682
604.187	1094.682
605.352	1065.682
606.518	1099.682
607.684	1096.682
608.849	1081.682
610.015	1148.682
611.181	1084.682
612.346	1133.682
613.512	1165.682
614.678	1155.682
615.843	1074.682
617.009	1066.682
618.175	1092.682
619.34	1089.682
620.506	1070.682
621.672	1100.682
622.838	1095.682
624.003	1160.682
625.169	1070.682
626.335	1100.682
627.5	1091.682
628.666	1101.682
629.832	1143.682
630.997	1147.682
632.163	1129.682
633.329	1128.682
634.494	1143.682
635.66	1112.682
636.826	1134.682
637.991	1128.682
639.157	1101.682
640.323	1125.682
641.488	1109.682
642.654	1103.682
643.82	1075.682
644.985	1129.682
646.151	1095.682
647.317	1109.682
648.483	1069.682
649.648	1092.682
650.814	1071.682
651.98	1118.682
653.145	1126.682
654.311	1157.682
655.477	1065.682
656.642	1150.682
657.808	1147.682
658.974	1088.682
660.139	1140.682
661.305	1131.682
662.471	1151.682
663.636	1070.682
664.802	1085.682
665.968	1111.682
667.133	1070.682
668.299	1107.682
669.465	1164.682
670.63	1094.682
671.796	1072.682
672.962	1120.682
674.128	1094.682
675.293	1112.682
676.459	1146.682
677.625	1068.682
678.79	1070.682
679.956	1162.682
681.122	1129.682
682.287	1149.682
683.453	1126.682
684.619	1130.682
685.784	1093.682
686.95	1138.682
688.116	1142.682
689.281	1084.682
690.447	1164.682
691.613	1071.682
692.778	1074.682
693.944	1125.682
695.11	1094.682
696.275	1067.682
697.441	1159.682
698.607	1131.682
699.773	1095.682
700.938	1131.682
702.104	1102.682
703.27	1142.682
704.435	1156.682
705.601	1139.682
706.767	1116.682
707.932	1165.682
709.098	1091.682
710.264	1075.682
711.429	1097.682
712.595	1073.682
713.761	1121.682
714.926	1141.682
716.092	1157.682
717.258	1133.682
718.423	1158.682
719.589	1088.682
720.755	1155.682
721.92	1146.682
723.086	1070.682
724.252	1116.682
725.418	1161.682
726.583	1155.682
727.749	1092.682
728.915	1068.682
730.08	1068.682
731.246	1121.682
732.412	1136.682
733.577	1145.682
734.743	1067.682
735.909	1138.682
737.074	1162.682
738.24	1069.682
739.406	1163.682
740.571	1080.682
741.737	1092.682
742.903	1072.682
744.068	1143.682
745.234	1135.682
746.4	1126.682
747.565	1112.682
748.731	1083.682
749.897	1139.682
751.063	1087.682
752.228	1065.682
753.394	1112.682
754.56	1120.682
755.725	1100.682
756.891	1139.682
758.057	1124.682
759.222	1146.682
760.388	1067.682
761.554	1095.682
762.719	1118.682
763.885	1068.682
765.051	1118.682
766.216	1091.682
767.382	1085.682
768.548	1109.682
769.713	1073.682
770.879	1153.682
772.045	1162.682
773.21	1146.682
774.376	1076.682
775.542	1111.682
776.708	1066.682
777.873	1089.682
779.039	1115.682
780.205	1145.682
781.37	1071.682
782.536	1154.682
783.702	1125.682
784.867	1090.682
786.033	1137.682
787.199	1157.682
788.364	1078.682
789.53	1146.682
790.696	1066.682
791.861	1086.682
793.027	1070.682
794.193	1152.682
795.358	1066.682
796.524	1075.682
797.69	1090.682
798.855	1084.682
800.021	1131.682
801.187	1078.682
802.353	1085.682
803.518	1101.682
804.684	1163.682
805.85	1071.682
807.015	1163.682
808.181	1101.682
809.347	1136.682
810.512	1086.682
811.678	1150.682
812.844	1093.682
814.009	1101.682
815.175	1120.682
816.341	1090.682
817.506	1105.682
818.672	1115.682
819.838	1096.682
821.003	1080.682
822.169	1120.682
823.335	1103.682
824.5	1132.682
825.666	1066.682
826.832	1106.682
827.998	1143.682
829.163	1159.682
830.329	1083.682
831.495	1093.682
832.66	1102.682
833.826	1127.682
834.992	1147.682
836.157	1110.682
837.323	1154.682
838.489	1115.682
839.654	1083.682
840.82	1077.682
841.986	1142.682
843.151	1138.682
844.317	1077.682
845.483	1106.682
846.648	1067.682
847.814	1135.682
848.98	1095.682
850.145	1118.682
851.311	1142.682
852.477	1074.682
853.643	1156.682
854.808	1076.682
855.974	1156.682
857.14	1106.682
858.305	1124.682
859.471	1149.682
860.637	1159.682
861.802	1143.682
862.968	1108.682
864.134	1106.682
865.299	1147.682
866.465	1130.682
867.631	1138.682
868.796	1079.682
869.962	1125.682
871.128	1102.682
872.293	1089.682
873.459	1080.682
874.625	1140.682
875.79	1116.682
876.956	1133.682
878.122	1103.682
879.288	1134.682
880.453	1087.682
881.619	1137.682
882.785	1093.682
883.95	1094.682
885.116	1085.682
886.282	1094.682
887.447	1074.682
888.613	1111.682
889.779	1157.682
890.944	1152.682
892.11	1107.682
893.276	1109.682
894.441	1116.682
895.607	1107.682
896.773	1133.682
897.938	1085.682
899.104	1137.682
900.27	1162.682
901.435	1131.682
902.601	1109.682
903.767	1110.682
904.933	1090.682
906.098	1095.682
907.264	1146.682
908.43	1141.682
909.595	1120.682
910.761	1115.682
911.927	1099.682
913.092	1136.682
914.258	1149.682
915.424	1121.682
916.589	1067.682
917.755	1125.682
918.921	1115.682
920.086	1076.682
921.252	1153.682
922.418	1101.682
923.583	1158.682
924.749	1138.682
925.915	1117.682
927.081	1102.682
928.246	1118.682
929.412	1093.682
930.578	1159.682
931.743	1147.682
932.909	1140.682
934.075	1084.682
935.24	1089.682
936.406	1096.682
937.572	1087.682
938.737	1161.682
939.903	1125.682
941.069	1071.682
942.234	1091.682
943.4	1078.682
944.566	1124.682
945.731	1141.682
946.897	1086.682
948.063	1161.682
949.228	1117.682
950.394	1127.682
951.56	1071.682
952.726	1162.682



==> plots/reconfigdata/kauri-3f-14.csv <==
reconfig,latency,error
1,463124.244,24874.54588767923
2,463448.128,22216.72820179536
3,462833.632,25618.43579687801
4,462125.084,27301.76673965715
5,460000.022,23351.04878401845
6,460875.08,22415.478738193626
7,458448.78,25164.352474900465
8,463092.516,23546.28273369743
9,463485.924,22699.58959982282
10,465176.806,25894.37280795774
11,465137.306,25164.45092486166
12,466144.8,27033.04035350817
13,462387.338,25525.401011328795
14,460274.446,24361.611396691005


==> plots/reconfigdata/kauri-sa-3f-14.csv <==
reconfig,latency,error
1,290150.446,14978.690308048586
2,290454.862,13870.101381795954
3,290541.682,13152.16253923037
4,289504.33,13381.221734288734
5,289469.252,12633.916891309435
6,294488.418,12504.414518550098
7,295397.914,11132.687538255468
8,294849.316,9947.047499137354
9,293318.886,12181.102190425057
10,293952.71,15634.230644958614
11,300069.354,18038.26288206508
12,301580.788,16042.025115204531
13,310885.002,17315.986580707995
14,357458.552,18840.497736372305


==> plots/reconfigdata/opti-reconfig-2f-u.csv <==
reconfig,latency,error
1,161017.296,11901.917095280365
2,160079.276,11783.866867296585
3,160876.612,12137.826861938109
4,160212.458,12062.808135353316
5,187639.146,12670.648963484058
6,200239.79,11484.313424089518
7,203829.276,11782.523649005045
8,206190.136,11545.124598179591
9,203633.618,14889.29827726159
10,200903.48,13956.107399965063
11,201601.568,13104.992883472009
12,234415.47,22926.851242309454
13,235834.502,24313.162647708523
14,235886.674,24815.518775835375
15,242383.124,19278.062793177174
16,237381.334,19348.84275951864
17,236756.922,18600.232981683046
18,237866.652,18567.389254675258
19,260366.286,23779.073475675363
20,255922.01,24298.37888791102
21,255445.858,23870.994077458974
22,254714.12,24633.04788046905
23,251333.066,23022.061113757147
24,249023.748,23492.607066975335
25,249642.178,25221.773421288835
26,275794.9,24869.049625976797
27,279867.8,26769.68166101778
28,281319.856,27425.518936716755
29,282415.134,27750.75115169911
30,286220.076,27637.12036591992
31,291994,20763.68933177981
32,291866.4,22873.185578071298
33,280986,26257.217081954608
34,275273,29082.683694750194
35,287288.8,25937.687881193695


==> plots/sa-results/bf-10.csv <==
bf,latency,err
0.25,231461.198000,22362.409071
0.5,211681.946000,22714.666632
1,173671.778000,13693.839525
2,134189.174000,4122.664491
4,122826.116000,1866.065861


==> plots/sa-results/bf-11.csv <==
bf,latency,err
0.25,243872.498000,22382.262162
0.5,236085.576000,18805.073253
1,204674.278000,15801.918641
2,159657.836000,8455.530721
4,128628.858000,2331.748590


==> plots/sa-results/bf-12.csv <==
bf,latency,err
0.25,250186.946000,23020.721891
0.5,235296.090000,21890.448020
1,212383.716000,19437.735286
2,173345.704000,11443.238943
4,128353.790000,3869.243447


==> plots/sa-results/bf-13.csv <==
bf,latency,err
0.25,258530.474000,26255.161281
0.5,257168.776000,24500.713393
1,235895.238000,24410.313737
2,189934.404000,14902.471120
4,150617.660000,3744.956887


==> plots/sa-results/bf-14.csv <==
bf,latency,err
0.25,263991.136000,23353.954045
0.5,270944.670000,22119.278026
1,253958.066000,21980.441132
2,220421.698000,19169.796047
4,172427.930000,4748.288431


==> plots/sa-results/bf-6.csv <==
bf,latency,err
0.25,101122.234000,402.251040
0.5,101053.088000,443.759208
1,101035.984000,454.621628
2,101048.554000,447.612741
4,101061.340000,438.512944


==> plots/sa-results/bf-7.csv <==
bf,latency,err
0.25,114422.778000,3067.497480
0.5,106722.660000,1354.964477
1,105596.690000,968.423285
2,105603.338000,974.964209
4,105639.876000,986.259315


==> plots/sa-results/bf-8.csv <==
bf,latency,err
0.25,158715.778000,12943.053135
0.5,132748.896000,4764.707373
1,119780.984000,1407.037191
2,118927.568000,642.576755
4,118940.536000,745.981368


==> plots/sa-results/bf-9.csv <==
bf,latency,err
0.25,165621.384000,23020.098322
0.5,137121.974000,8885.160264
1,116767.632000,2993.159562
2,108831.016000,1812.333245
4,108886.732000,1843.645655


==> plots/score_results/10-score.csv <==
faults,latency,err
5,157848.814000,1533.475509
10,157830.136000,1584.729968
15,196277.798000,5291.532415
20,196436.282000,5361.488475
25,235634.130000,392.709419
30,235632.564000,399.279774


==> plots/score_results/11-score.csv <==
faults,latency,err
5,128614.818000,2254.468651
10,172545.630000,2537.790728
15,172264.050000,2507.705208
20,212347.540000,3671.333019
25,244561.646000,307.133016
30,244556.722000,320.111409


==> plots/score_results/12-score.csv <==
faults,latency,err
5,155302.282000,3485.230123
10,183812.208000,3346.410732
15,184100.944000,3167.320828
20,217245.514000,2696.291555
25,217245.514000,2696.291555
30,244076.318000,5489.066580


==> plots/score_results/13-score.csv <==
faults,latency,err
5,163685.368000,3695.599774
10,163440.674000,3583.994973
15,190974.930000,3766.990212
20,222219.236000,2930.146900
25,222391.918000,2905.846855
30,247412.538000,3378.237993


==> plots/score_results/14-score.csv <==
faults,latency,err
5,161449.688000,3739.330648
10,182149.654000,4005.190076
15,207280.482000,3736.265611
20,230536.696000,2427.307447
25,230384.498000,2399.371493
30,248488.590000,1843.067932


==> plots/score_results/4-score.csv <==
faults,latency,err
5,100246.000000,0
10,100246.000000,0
15,100246.000000,0
20,213496.000000,0
25,213496.000000,0
30,213496.000000,0


==> plots/score_results/5-score.csv <==
faults,latency,err
5,104640.000000,0
10,104640.000000,0
15,104640.000000,0
20,208914.000000,0
25,208914.000000,0
30,208914.000000,0


==> plots/score_results/7-score.csv <==
faults,latency,err
5,105570.578000,984.198682
10,157893.398000,224.819023
15,157910.002000,259.084976
20,157914.330000,266.874452
25,231813.532000,232.739934
30,231806.174000,5.502363


==> plots/score_results/8-score.csv <==
faults,latency,err
5,118917.618000,707.359427
10,182468.474000,2324.429365
15,182420.938000,2254.983786
20,182277.998000,2252.899853
25,236706.426000,1025.239938
30,236722.872000,1077.691716


==> plots/wriggle/11-wriggle-lt.csv <==
faults,latency,pluserr,minuserr
1,0.29573168067817884,0.007870285260718979,0.007870285260719145
2,0.29984426778138384,0.003042626103870516,0.003042626103870516
3,0.30288375701938886,0.009166730354106867,0.009166730354106367
4,0.31092946666028287,0.0031717913394863073,0.003343582678972615


==> plots/wriggle/11-wriggle-th.csv <==
faults,throughput,pluserr,minuserr
1,11675.028742437298,143.8889380483397,143.8889380483488
2,11644.613027293291,135.92257977930058,135.9225797792933
3,11318.699503801085,142.46844556881115,142.46844556881115
4,10600.67727319476,102.71004136907686,102.71004136907686


==> plots/wriggle/12-wriggle-lt.csv <==
faults,latency,pluserr,minuserr
1,0.3152166029035768,0.002865238481054244,0.002865238481054244
2,0.3506514579076604,0.0028557362262209285,0.0028557362262209285
3,0.36739386889095347,0.0027320327291135427,0.0027320327291135427
4,0.46237919241092995,0.03137793859621446,0.03137793859621446


==> plots/wriggle/12-wriggle-th.csv <==
faults,throughput,pluserr,minuserr
1,10375.938027061526,133.50856250018114,133.5085625001866
2,9314.448640993,106.04582910085446,106.045829100849
3,9472.458162158593,100.80115003050378,100.80115003050378
4,8513.78693889502,160.93096697039982,160.93096697039982


==> plots/wriggle/14-wriggle-lt.csv <==
faults,latency,pluserr,minuserr
1,0.39840223515458034,0.0033631662672766738,0.0033631662672766738
2,0.45239723914260754,0.012242059491186674,0.012242059491186674
3,0.44663776043527725,0.010620474414704817,0.010620474414704817
4,0.6442009999621503,0.04574804754290429,0.04574804754290429


==> plots/wriggle/14-wriggle-th.csv <==
faults,throughput,pluserr,minuserr
1,8218.082899103454,85.03756753541529,85.03756753541529
2,7467.549701847228,129.83804417096508,129.83804417096508
3,7256.3009562089155,116.88423085740033,116.88423085740033
4,6319.328366119221,155.33623816412455,155.33623816412455

